Coherent Direct D-MIMO Localization: Analysis of Coherence Levels

Distributed multiple-input multiple-output (D-MIMO) offers favorable geometry for localization and sensing, with its greatest potential arising from joint coherent processing across panels. However, stringent frequency-synchronization and phase-calibration requirements, together with multimodal likelihood functions, complicate the estimation problem. Consequently, most existing methods process the panels noncoherently, potentially sacrificing localization accuracy. We present a unified family of Bayesian state filters based on concentrated Type-I and marginal Type-II likelihoods for wideband near-field D-MIMO systems. The Type-I filters realize (i) noncoherent, (ii) coherent, and (iii) carrier-phase-based processing. We show that a zero-mean Type-II model is inherently noncoherent under distributed processing, whereas observation stacking restores coherence. A recently proposed nonzero-mean Type-II model adapts to the coherence available in the data, a property termed ``soft coherence.'' We derive posterior Cram\'er--Rao lower bounds (PCRLBs) for all three coherence levels and show that each level is fundamentally tied to the number of phase parameters used for positioning or treated as nuisance parameters. Numerical results show that the filters closely approach their respective PCRLBs and that coherent processing substantially outperforms noncoherent processing. Our particle-based implementations parallelize over particles and panels, scale linearly with the observed data, and achieve runtimes of tens of milliseconds per time step under GPU acceleration.

==> figures/data/position-errors/CDF-Type-I-coh0.dat <==
0.00841666666666667	3e-06
0.02525	4.5e-05
0.0420833333333333	0.000163
0.0589166666666667	0.000433
0.07575	0.00089
0.0925833333333333	0.001499
0.109416666666667	0.002401
0.12625	0.003589
0.143083333333333	0.00525
0.159916666666667	0.007103
0.17675	0.009359
0.193583333333333	0.012081
0.210416666666667	0.015287
0.22725	0.018836
0.244083333333333	0.022844
0.260916666666667	0.027418
0.27775	0.032506
0.294583333333333	0.038069
0.311416666666667	0.044097
0.32825	0.050785
0.345083333333333	0.057865
0.361916666666667	0.065609
0.37875	0.073872
0.395583333333333	0.082621
0.412416666666667	0.09166
0.42925	0.10138
0.446083333333333	0.111584
0.462916666666667	0.12206
0.47975	0.132929
0.496583333333333	0.144402
0.513416666666667	0.156155
0.53025	0.168122
0.547083333333333	0.180388
0.563916666666667	0.192966
0.58075	0.205821
0.597583333333333	0.218877
0.614416666666667	0.232192
0.63125	0.245655
0.648083333333333	0.259192
0.664916666666667	0.272927
0.68175	0.286841
0.698583333333333	0.300636
0.715416666666667	0.314417
0.73225	0.328584
0.749083333333333	0.3425
0.765916666666667	0.356572
0.78275	0.370546
0.799583333333333	0.38445
0.816416666666667	0.398296
0.83325	0.411988
0.850083333333333	0.425355
0.866916666666667	0.438837
0.88375	0.452192
0.900583333333333	0.465293
0.917416666666667	0.478348
0.93425	0.491099
0.951083333333334	0.503836
0.967916666666667	0.516409
0.98475	0.528743
1.00158333333333	0.541081
1.01841666666667	0.552944
1.03525	0.564375
1.05208333333333	0.575732999999999
1.06891666666667	0.586974999999999
1.08575	0.597926999999999
1.10258333333333	0.608601999999999
1.11941666666667	0.619245999999999
1.13625	0.629461999999999
1.15308333333333	0.639471999999999
1.16991666666667	0.649384999999999
1.18675	0.659001999999999
1.20358333333333	0.668326999999999
1.22041666666667	0.677389999999999
1.23725	0.686260999999999
1.25408333333333	0.694978999999999
1.27091666666667	0.703537999999999
1.28775	0.711904999999999
1.30458333333333	0.720087999999999
1.32141666666667	0.728044999999999
1.33825	0.735803999999999
1.35508333333333	0.743319999999999
1.37191666666667	0.750733999999999
1.38875	0.757886999999999
1.40558333333333	0.764993999999999
1.42241666666667	0.771833999999999
1.43925	0.778484999999999
1.45608333333333	0.785059999999999
1.47291666666667	0.791282999999999
1.48975	0.797597999999999
1.50658333333333	0.803579999999999
1.52341666666667	0.809401999999999
1.54025	0.815023999999999
1.55708333333333	0.820497999999999
1.57391666666667	0.825771999999999
1.59075	0.830995999999999
1.60758333333333	0.836120999999999
1.62441666666667	0.841025999999999
1.64125	0.845792999999999
1.65808333333333	0.850469999999999
1.67491666666667	0.854926999999999
1.69175	0.859279999999999
1.70858333333333	0.863557999999999
1.72541666666667	0.867707999999999
1.74225	0.871690999999999
1.75908333333333	0.875636999999999
1.77591666666667	0.879383999999999
1.79275	0.883044999999999
1.80958333333333	0.886594999999999
1.82641666666667	0.890043999999999
1.84325	0.893375999999999
1.86008333333333	0.896627999999999
1.87691666666667	0.899826999999999
1.89375	0.902909999999999
1.91058333333333	0.905961999999999
1.92741666666667	0.908896999999999
1.94425	0.911833999999999
1.96108333333333	0.914604999999999
1.97791666666667	0.917256999999999
1.99475	0.919886999999999
2.01158333333333	0.922360999999999
2.02841666666667	0.924879999999999
2.04525	0.927365999999999
2.06208333333333	0.929717999999999
2.07891666666667	0.931985999999999
2.09575	0.934105999999999
2.11258333333333	0.936214999999999
2.12941666666667	0.938300999999999
2.14625	0.940244999999999
2.16308333333333	0.942176999999999
2.17991666666667	0.944009999999999
2.19675	0.945865999999999
2.21358333333333	0.947628999999999
2.23041666666667	0.949295999999999
2.24725	0.950919999999999
2.26408333333333	0.952518999999999
2.28091666666667	0.954032999999999
2.29775	0.955577999999999
2.31458333333333	0.957093999999999
2.33141666666667	0.958523999999999
2.34825	0.959956999999999
2.36508333333333	0.961322999999999
2.38191666666667	0.962605999999999
2.39875	0.963810999999999
2.41558333333333	0.965046999999999
2.43241666666667	0.966168999999999
2.44925	0.967319999999999
2.46608333333333	0.968477999999999
2.48291666666667	0.969505999999999
2.49975	0.970600999999999
2.51658333333333	0.971597999999999
2.53341666666667	0.972583999999999
2.55025	0.973525999999999
2.56708333333333	0.974489999999999
2.58391666666667	0.975404999999999
2.60075	0.976252999999999
2.61758333333333	0.977125999999999
2.63441666666667	0.977949999999999
2.65125	0.978711999999999
2.66808333333333	0.979451999999999
2.68491666666667	0.980194999999999
2.70175	0.980941
2.71858333333333	0.981622999999999
2.73541666666667	0.982286999999999
2.75225	0.982887
2.76908333333333	0.983498999999999
2.78591666666667	0.984094999999999
2.80275	0.984680999999999
2.81958333333333	0.985231
2.83641666666667	0.985794
2.85325	0.986290999999999
2.87008333333333	0.986767999999999
2.88691666666667	0.987258999999999
2.90375	0.987732999999999
2.92058333333333	0.988216999999999
2.93741666666667	0.988646999999999
2.95425	0.989053
2.97108333333333	0.989447
2.98791666666667	0.989842999999999
3.00475	0.990248999999999
3.02158333333333	0.990611999999999
3.03841666666667	0.990965
3.05525	0.991288
3.07208333333333	0.991641999999999
3.08891666666667	0.991961999999999
3.10575	0.992289999999999
3.12258333333333	0.992595999999999
3.13941666666667	0.992881999999999
3.15625	0.993138999999999
3.17308333333333	0.993390999999999
3.18991666666667	0.993669999999999
3.20675	0.993903
3.22358333333333	0.99413
3.24041666666667	0.994344999999999
3.25725	0.994541999999999
3.27408333333333	0.994745999999999
3.29091666666667	0.994954999999999
3.30775	0.995165
3.32458333333333	0.995351
3.34141666666667	0.99551
3.35825	0.995695
3.37508333333333	0.995851
3.39191666666667	0.996005
3.40875	0.996161
3.42558333333333	0.996326
3.44241666666667	0.99645
3.45925	0.996573
3.47608333333333	0.996719
3.49291666666667	0.996857
3.50975	0.996988
3.52658333333333	0.997119
3.54341666666667	0.997234
3.56025	0.997336999999999
3.57708333333333	0.997466
3.59391666666667	0.997580999999999
3.61075	0.997678
3.62758333333333	0.997776
3.64441666666667	0.997862
3.66125	0.997953
3.67808333333333	0.998028999999999
3.69491666666667	0.998105999999999
3.71175	0.998181
3.72858333333333	0.998248
3.74541666666667	0.998314
3.76225	0.998391
3.77908333333333	0.998453
3.79591666666667	0.998518
3.81275	0.99857
3.82958333333333	0.998647
3.84641666666667	0.998706
3.86325	0.998759
3.88008333333333	0.99882
3.89691666666667	0.99887
3.91375	0.998915
3.93058333333333	0.998947
3.94741666666667	0.998989
3.96425	0.99903
3.98108333333333	0.999085999999999
3.99791666666667	0.999122
4.01475	0.999154
4.03158333333333	0.999185
4.04841666666667	0.999202
4.06525	0.999244
4.08208333333333	0.999274
4.09891666666667	0.999315
4.11575	0.999347999999999
4.13258333333333	0.999380999999999
4.14941666666667	0.999403999999999
4.16625	0.999429999999999
4.18308333333333	0.999459999999999
4.19991666666667	0.999487999999999
4.21675	0.999512999999999
4.23358333333333	0.999534999999999
4.25041666666667	0.999557999999999
4.26725	0.999581999999999
4.28408333333333	0.999601999999999
4.30091666666667	0.999621999999999
4.31775	0.999628999999999
4.33458333333333	0.999645999999999
4.35141666666667	0.999663999999999
4.36825	0.999681999999999
4.38508333333333	0.999692999999999
4.40191666666667	0.999705999999999
4.41875	0.999719999999999
4.43558333333333	0.999734999999999
4.45241666666667	0.999745999999999
4.46925	0.999755999999999
4.48608333333333	0.999769999999999
4.50291666666667	0.999779999999999
4.51975	0.999786999999999
4.53658333333333	0.999795999999999
4.55341666666667	0.999802999999999
4.57025	0.999811999999999
4.58708333333333	0.999820999999999
4.60391666666667	0.999828999999999
4.62075	0.999837999999999
4.63758333333333	0.999848999999999
4.65441666666667	0.999854999999999
4.67125	0.999862999999999
4.68808333333333	0.999865999999999
4.70491666666667	0.999876999999999
4.72175	0.999881999999999
4.73858333333333	0.999887999999999
4.75541666666667	0.999894999999999
4.77225	0.999902999999999
4.78908333333333	0.999908999999999
4.80591666666667	0.999912999999999
4.82275	0.999915999999999
4.83958333333333	0.999920999999999
4.85641666666667	0.999928999999999
4.87325	0.999931999999999
4.89008333333333	0.999933999999999
4.90691666666667	0.999935999999999
4.92375	0.999939999999999
4.94058333333333	0.999943999999999
4.95741666666667	0.999951999999999
4.97425	0.999954999999999
4.99108333333333	0.999956999999999
5.00791666666667	0.999958999999999
5.02475	0.999959999999999
5.04158333333333	0.999999999999999


==> figures/data/position-errors/CDF-Type-I-coh1.dat <==
0.00841666666666667	0.012977
0.02525	0.08395
0.0420833333333333	0.207266
0.0589166666666667	0.349747
0.07575	0.484794
0.0925833333333333	0.600408
0.109416666666667	0.692942
0.12625	0.764843
0.143083333333333	0.81975
0.159916666666667	0.861702
0.17675	0.893765
0.193583333333333	0.918133
0.210416666666667	0.93689
0.22725	0.951434
0.244083333333333	0.962732
0.260916666666667	0.971444
0.27775	0.978134
0.294583333333333	0.983318
0.311416666666667	0.987445
0.32825	0.990521
0.345083333333333	0.9929
0.361916666666667	0.994646
0.37875	0.995961
0.395583333333333	0.996936
0.412416666666667	0.997679
0.42925	0.99833
0.446083333333333	0.998767
0.462916666666667	0.999083
0.47975	0.999322
0.496583333333333	0.999546
0.513416666666667	0.99968
0.53025	0.99976
0.547083333333333	0.999824
0.563916666666667	0.999868
0.58075	0.999888
0.597583333333333	0.999913
0.614416666666667	0.999939
0.63125	0.99995
0.648083333333333	0.999963
0.664916666666667	0.999968
0.68175	0.99998
0.698583333333333	0.999987
0.715416666666667	0.999988
0.73225	0.999991
0.749083333333333	0.999992
0.765916666666667	0.999993
0.78275	0.999995
0.799583333333333	0.999997
0.816416666666667	0.999997
0.83325	0.999997
0.850083333333333	0.999998
0.866916666666667	0.999998
0.88375	0.999998
0.900583333333333	0.999998
0.917416666666667	0.999998
0.93425	0.999998
0.951083333333334	0.999998
0.967916666666667	0.999998
0.98475	0.999999
1.00158333333333	1
1.01841666666667	1
1.03525	1
1.05208333333333	1
1.06891666666667	1
1.08575	1
1.10258333333333	1
1.11941666666667	1
1.13625	1
1.15308333333333	1
1.16991666666667	1
1.18675	1
1.20358333333333	1
1.22041666666667	1
1.23725	1
1.25408333333333	1
1.27091666666667	1
1.28775	1
1.30458333333333	1
1.32141666666667	1
1.33825	1
1.35508333333333	1
1.37191666666667	1
1.38875	1
1.40558333333333	1
1.42241666666667	1
1.43925	1
1.45608333333333	1
1.47291666666667	1
1.48975	1
1.50658333333333	1
1.52341666666667	1
1.54025	1
1.55708333333333	1
1.57391666666667	1
1.59075	1
1.60758333333333	1
1.62441666666667	1
1.64125	1
1.65808333333333	1
1.67491666666667	1
1.69175	1
1.70858333333333	1
1.72541666666667	1
1.74225	1
1.75908333333333	1
1.77591666666667	1
1.79275	1
1.80958333333333	1
1.82641666666667	1
1.84325	1
1.86008333333333	1
1.87691666666667	1
1.89375	1
1.91058333333333	1
1.92741666666667	1
1.94425	1
1.96108333333333	1
1.97791666666667	1
1.99475	1
2.01158333333333	1
2.02841666666667	1
2.04525	1
2.06208333333333	1
2.07891666666667	1
2.09575	1
2.11258333333333	1
2.12941666666667	1
2.14625	1
2.16308333333333	1
2.17991666666667	1
2.19675	1
2.21358333333333	1
2.23041666666667	1
2.24725	1
2.26408333333333	1
2.28091666666667	1
2.29775	1
2.31458333333333	1
2.33141666666667	1
2.34825	1
2.36508333333333	1
2.38191666666667	1
2.39875	1
2.41558333333333	1
2.43241666666667	1
2.44925	1
2.46608333333333	1
2.48291666666667	1
2.49975	1
2.51658333333333	1
2.53341666666667	1
2.55025	1
2.56708333333333	1
2.58391666666667	1
2.60075	1
2.61758333333333	1
2.63441666666667	1
2.65125	1
2.66808333333333	1
2.68491666666667	1
2.70175	1
2.71858333333333	1
2.73541666666667	1
2.75225	1
2.76908333333333	1
2.78591666666667	1
2.80275	1
2.81958333333333	1
2.83641666666667	1
2.85325	1
2.87008333333333	1
2.88691666666667	1
2.90375	1
2.92058333333333	1
2.93741666666667	1
2.95425	1
2.97108333333333	1
2.98791666666667	1
3.00475	1
3.02158333333333	1
3.03841666666667	1
3.05525	1
3.07208333333333	1
3.08891666666667	1
3.10575	1
3.12258333333333	1
3.13941666666667	1
3.15625	1
3.17308333333333	1
3.18991666666667	1
3.20675	1
3.22358333333333	1
3.24041666666667	1
3.25725	1
3.27408333333333	1
3.29091666666667	1
3.30775	1
3.32458333333333	1
3.34141666666667	1
3.35825	1
3.37508333333333	1
3.39191666666667	1
3.40875	1
3.42558333333333	1
3.44241666666667	1
3.45925	1
3.47608333333333	1
3.49291666666667	1
3.50975	1
3.52658333333333	1
3.54341666666667	1
3.56025	1
3.57708333333333	1
3.59391666666667	1
3.61075	1
3.62758333333333	1
3.64441666666667	1
3.66125	1
3.67808333333333	1
3.69491666666667	1
3.71175	1
3.72858333333333	1
3.74541666666667	1
3.76225	1
3.77908333333333	1
3.79591666666667	1
3.81275	1
3.82958333333333	1
3.84641666666667	1
3.86325	1
3.88008333333333	1
3.89691666666667	1
3.91375	1
3.93058333333333	1
3.94741666666667	1
3.96425	1
3.98108333333333	1
3.99791666666667	1
4.01475	1
4.03158333333333	1
4.04841666666667	1
4.06525	1
4.08208333333333	1
4.09891666666667	1
4.11575	1
4.13258333333333	1
4.14941666666667	1
4.16625	1
4.18308333333333	1
4.19991666666667	1
4.21675	1
4.23358333333333	1
4.25041666666667	1
4.26725	1
4.28408333333333	1
4.30091666666667	1
4.31775	1
4.33458333333333	1
4.35141666666667	1
4.36825	1
4.38508333333333	1
4.40191666666667	1
4.41875	1
4.43558333333333	1
4.45241666666667	1
4.46925	1
4.48608333333333	1
4.50291666666667	1
4.51975	1
4.53658333333333	1
4.55341666666667	1
4.57025	1
4.58708333333333	1
4.60391666666667	1
4.62075	1
4.63758333333333	1
4.65441666666667	1
4.67125	1
4.68808333333333	1
4.70491666666667	1
4.72175	1
4.73858333333333	1
4.75541666666667	1
4.77225	1
4.78908333333333	1
4.80591666666667	1
4.82275	1
4.83958333333333	1
4.85641666666667	1
4.87325	1
4.89008333333333	1
4.90691666666667	1
4.92375	1
4.94058333333333	1
4.95741666666667	1
4.97425	1
4.99108333333333	1
5.00791666666667	1
5.02475	1
5.04158333333333	1


==> figures/data/position-errors/CDF-Type-I-coh2.dat <==
0.00841666666666667	0.000834
0.02525	0.006329
0.0420833333333333	0.019195
0.0589166666666667	0.040486
0.07575	0.068594
0.0925833333333333	0.101799
0.109416666666667	0.137318
0.12625	0.173959
0.143083333333333	0.210608
0.159916666666667	0.246318
0.17675	0.280755
0.193583333333333	0.31425
0.210416666666667	0.346706
0.22725	0.377648
0.244083333333333	0.407479
0.260916666666667	0.435868
0.27775	0.463166
0.294583333333333	0.489034
0.311416666666667	0.513953
0.32825	0.537517
0.345083333333333	0.559985
0.361916666666667	0.581437
0.37875	0.601835
0.395583333333333	0.621248
0.412416666666667	0.63988
0.42925	0.657303
0.446083333333333	0.673954
0.462916666666667	0.689831
0.47975	0.704862
0.496583333333333	0.719254
0.513416666666667	0.732707
0.53025	0.745515
0.547083333333333	0.757455
0.563916666666667	0.768969
0.58075	0.779789
0.597583333333333	0.78994
0.614416666666667	0.799594
0.63125	0.808737
0.648083333333333	0.817456
0.664916666666667	0.82581
0.68175	0.83367
0.698583333333333	0.841101
0.715416666666667	0.848078
0.73225	0.854735
0.749083333333333	0.861116
0.765916666666667	0.867122
0.78275	0.872779
0.799583333333333	0.878242
0.816416666666667	0.883466
0.83325	0.888533
0.850083333333333	0.893217
0.866916666666667	0.897562
0.88375	0.901808
0.900583333333333	0.905875
0.917416666666667	0.90963
0.93425	0.913312
0.951083333333334	0.916807
0.967916666666667	0.92015
0.98475	0.923372
1.00158333333333	0.926485
1.01841666666667	0.929389
1.03525	0.932055
1.05208333333333	0.934716
1.06891666666667	0.937257
1.08575	0.93975
1.10258333333333	0.942086
1.11941666666667	0.944406
1.13625	0.946635
1.15308333333333	0.948719
1.16991666666667	0.950794
1.18675	0.952736
1.20358333333333	0.954654
1.22041666666667	0.956416
1.23725	0.958133
1.25408333333333	0.959759
1.27091666666667	0.961334
1.28775	0.962836
1.30458333333333	0.964316
1.32141666666667	0.965699
1.33825	0.967094
1.35508333333333	0.968364
1.37191666666667	0.969629
1.38875	0.970789
1.40558333333333	0.971997
1.42241666666667	0.973071
1.43925	0.974176
1.45608333333333	0.975162
1.47291666666667	0.976133
1.48975	0.977036
1.50658333333333	0.977927
1.52341666666667	0.978838
1.54025	0.979686
1.55708333333333	0.980508
1.57391666666667	0.981309
1.59075	0.982015
1.60758333333333	0.982718
1.62441666666667	0.983402
1.64125	0.984023
1.65808333333333	0.984633
1.67491666666667	0.985224
1.69175	0.98583
1.70858333333333	0.986341
1.72541666666667	0.986895
1.74225	0.987446
1.75908333333333	0.987951
1.77591666666667	0.988455
1.79275	0.98888
1.80958333333333	0.989337
1.82641666666667	0.989774
1.84325	0.990169
1.86008333333333	0.990569
1.87691666666667	0.99095
1.89375	0.991294
1.91058333333333	0.991654
1.92741666666667	0.991981
1.94425	0.992313
1.96108333333333	0.992633
1.97791666666667	0.992951
1.99475	0.993225
2.01158333333333	0.993496
2.02841666666667	0.99377
2.04525	0.994023
2.06208333333333	0.994249
2.07891666666667	0.994484
2.09575	0.994708
2.11258333333333	0.994938
2.12941666666667	0.995141
2.14625	0.995337
2.16308333333333	0.995547
2.17991666666667	0.995739
2.19675	0.995918
2.21358333333333	0.996088
2.23041666666667	0.99625
2.24725	0.996409
2.26408333333333	0.996556
2.28091666666667	0.996687
2.29775	0.996831
2.31458333333333	0.996952
2.33141666666667	0.99707
2.34825	0.997186
2.36508333333333	0.99729
2.38191666666667	0.99738
2.39875	0.997476
2.41558333333333	0.99759
2.43241666666667	0.997679
2.44925	0.99776
2.46608333333333	0.997842
2.48291666666667	0.997934
2.49975	0.998022
2.51658333333333	0.998104
2.53341666666667	0.998182
2.55025	0.998258
2.56708333333333	0.998317
2.58391666666667	0.998376
2.60075	0.998452
2.61758333333333	0.998517
2.63441666666667	0.998563
2.65125	0.998625
2.66808333333333	0.998675
2.68491666666667	0.998728
2.70175	0.998762
2.71858333333333	0.998796
2.73541666666667	0.998839
2.75225	0.998875
2.76908333333333	0.998911
2.78591666666667	0.998949
2.80275	0.998981
2.81958333333333	0.999003
2.83641666666667	0.999042
2.85325	0.99908
2.87008333333333	0.999107
2.88691666666667	0.999144
2.90375	0.999169
2.92058333333333	0.999191
2.93741666666667	0.999215
2.95425	0.999244
2.97108333333333	0.999262
2.98791666666667	0.999285
3.00475	0.999298
3.02158333333333	0.99932
3.03841666666667	0.999347
3.05525	0.99937
3.07208333333333	0.999382
3.08891666666667	0.999412
3.10575	0.99943
3.12258333333333	0.999446
3.13941666666667	0.999457
3.15625	0.999478
3.17308333333333	0.999489
3.18991666666667	0.999504
3.20675	0.999519
3.22358333333333	0.999529
3.24041666666667	0.999544
3.25725	0.999564
3.27408333333333	0.999573
3.29091666666667	0.999584
3.30775	0.999594
3.32458333333333	0.999604
3.34141666666667	0.999616
3.35825	0.999629
3.37508333333333	0.999638
3.39191666666667	0.99964
3.40875	0.999652
3.42558333333333	0.999659
3.44241666666667	0.999669
3.45925	0.99968
3.47608333333333	0.999685
3.49291666666667	0.999692
3.50975	0.999702
3.52658333333333	0.999708
3.54341666666667	0.999723
3.56025	0.999729
3.57708333333333	0.999735
3.59391666666667	0.99974
3.61075	0.999746
3.62758333333333	0.999752
3.64441666666667	0.999755
3.66125	0.99976
3.67808333333333	0.99977
3.69491666666667	0.999775
3.71175	0.999778
3.72858333333333	0.999781
3.74541666666667	0.999785
3.76225	0.999789
3.77908333333333	0.999792
3.79591666666667	0.999795
3.81275	0.9998
3.82958333333333	0.999807
3.84641666666667	0.99981
3.86325	0.999818
3.88008333333333	0.999825
3.89691666666667	0.999829
3.91375	0.999831999999999
3.93058333333333	0.999833
3.94741666666667	0.999838
3.96425	0.999843
3.98108333333333	0.999844
3.99791666666667	0.999848
4.01475	0.999853
4.03158333333333	0.999858
4.04841666666667	0.999863
4.06525	0.999867
4.08208333333333	0.999868
4.09891666666667	0.999871
4.11575	0.999873
4.13258333333333	0.999874
4.14941666666667	0.999875
4.16625	0.999875
4.18308333333333	0.999877
4.19991666666667	0.999878
4.21675	0.999882
4.23358333333333	0.999884
4.25041666666667	0.999888
4.26725	0.99989
4.28408333333333	0.99989
4.30091666666667	0.999893
4.31775	0.999897
4.33458333333333	0.999899
4.35141666666667	0.999904
4.36825	0.999906
4.38508333333333	0.999907
4.40191666666667	0.99991
4.41875	0.999914
4.43558333333333	0.999918
4.45241666666667	0.999921
4.46925	0.999926
4.48608333333333	0.999927999999999
4.50291666666667	0.999929
4.51975	0.999930999999999
4.53658333333333	0.999934999999999
4.55341666666667	0.999936999999999
4.57025	0.999936999999999
4.58708333333333	0.999937999999999
4.60391666666667	0.999939999999999
4.62075	0.999940999999999
4.63758333333333	0.999940999999999
4.65441666666667	0.999940999999999
4.67125	0.999941999999999
4.68808333333333	0.999942999999999
4.70491666666667	0.999942999999999
4.72175	0.999942999999999
4.73858333333333	0.999942999999999
4.75541666666667	0.999943999999999
4.77225	0.999943999999999
4.78908333333333	0.999945
4.80591666666667	0.999946
4.82275	0.999946
4.83958333333333	0.999946
4.85641666666667	0.999946
4.87325	0.999947
4.89008333333333	0.999948
4.90691666666667	0.999948
4.92375	0.999948
4.94058333333333	0.99995
4.95741666666667	0.99995
4.97425	0.999952
4.99108333333333	0.999952
5.00791666666667	0.999952
5.02475	0.999953
5.04158333333333	1


==> figures/data/position-errors/CDF-Type-II-coh0-PA-stacked.dat <==
0.00841666666666667	0.000572
0.02525	0.004348
0.0420833333333333	0.01397
0.0589166666666667	0.030429
0.07575	0.053691
0.0925833333333333	0.082827
0.109416666666667	0.116335
0.12625	0.152098
0.143083333333333	0.188956
0.159916666666667	0.225172
0.17675	0.26084
0.193583333333333	0.295422
0.210416666666667	0.328348
0.22725	0.360376
0.244083333333333	0.390695
0.260916666666667	0.419893
0.27775	0.44763
0.294583333333333	0.474268
0.311416666666667	0.499753
0.32825	0.524008
0.345083333333333	0.547063
0.361916666666667	0.568704
0.37875	0.589834
0.395583333333333	0.609809
0.412416666666667	0.628795
0.42925	0.646917
0.446083333333333	0.664097
0.462916666666667	0.680413
0.47975	0.695622
0.496583333333333	0.710251
0.513416666666667	0.724016
0.53025	0.736963
0.547083333333333	0.749545
0.563916666666667	0.761438
0.58075	0.772531
0.597583333333333	0.783082
0.614416666666667	0.793055
0.63125	0.802649
0.648083333333333	0.811672
0.664916666666667	0.820216
0.68175	0.828256
0.698583333333333	0.835897
0.715416666666667	0.843083
0.73225	0.84989
0.749083333333333	0.856446
0.765916666666667	0.86264
0.78275	0.868584
0.799583333333333	0.874103
0.816416666666667	0.879231
0.83325	0.884127
0.850083333333333	0.88899
0.866916666666667	0.89352
0.88375	0.897969
0.900583333333333	0.902045
0.917416666666667	0.906012
0.93425	0.909875
0.951083333333334	0.913347
0.967916666666667	0.91672
0.98475	0.919976
1.00158333333333	0.92312
1.01841666666667	0.926047
1.03525	0.928832
1.05208333333333	0.93159
1.06891666666667	0.934258
1.08575	0.936773
1.10258333333333	0.939167
1.11941666666667	0.941452
1.13625	0.943727
1.15308333333333	0.94586
1.16991666666667	0.947878
1.18675	0.949816
1.20358333333333	0.951665
1.22041666666667	0.953503
1.23725	0.955244
1.25408333333333	0.956937
1.27091666666667	0.958551
1.28775	0.960075
1.30458333333333	0.961551
1.32141666666667	0.963009
1.33825	0.964352
1.35508333333333	0.965639
1.37191666666667	0.966880000000001
1.38875	0.968073000000001
1.40558333333333	0.969249
1.42241666666667	0.970382000000001
1.43925	0.971517000000001
1.45608333333333	0.972539
1.47291666666667	0.973585
1.48975	0.974561
1.50658333333333	0.975485
1.52341666666667	0.976464
1.54025	0.97729
1.55708333333333	0.978064
1.57391666666667	0.978907000000001
1.59075	0.979708000000001
1.60758333333333	0.980431000000001
1.62441666666667	0.981129000000001
1.64125	0.981787000000001
1.65808333333333	0.982451000000001
1.67491666666667	0.983113000000001
1.69175	0.983733000000001
1.70858333333333	0.984353000000001
1.72541666666667	0.984911000000001
1.74225	0.985440000000001
1.75908333333333	0.985951000000001
1.77591666666667	0.986430000000001
1.79275	0.986911000000001
1.80958333333333	0.987360000000001
1.82641666666667	0.987776000000001
1.84325	0.988206000000001
1.86008333333333	0.988615000000001
1.87691666666667	0.989011000000001
1.89375	0.989422000000001
1.91058333333333	0.989790000000001
1.92741666666667	0.990143000000001
1.94425	0.990515000000001
1.96108333333333	0.990832000000001
1.97791666666667	0.991148000000001
1.99475	0.991418000000001
2.01158333333333	0.991691000000001
2.02841666666667	0.991998000000001
2.04525	0.992279000000001
2.06208333333333	0.992546000000001
2.07891666666667	0.992799000000001
2.09575	0.993082000000001
2.11258333333333	0.993328000000001
2.12941666666667	0.993564000000001
2.14625	0.993777000000001
2.16308333333333	0.993997000000001
2.17991666666667	0.994198000000001
2.19675	0.994423000000001
2.21358333333333	0.994600000000001
2.23041666666667	0.994780000000001
2.24725	0.994962000000001
2.26408333333333	0.995119000000001
2.28091666666667	0.995283000000001
2.29775	0.995444000000001
2.31458333333333	0.995594000000001
2.33141666666667	0.995742000000001
2.34825	0.995871000000001
2.36508333333333	0.996014000000001
2.38191666666667	0.996152000000001
2.39875	0.996272000000001
2.41558333333333	0.996402000000001
2.43241666666667	0.996524000000001
2.44925	0.996649000000001
2.46608333333333	0.996753000000001
2.48291666666667	0.996880000000001
2.49975	0.996968000000001
2.51658333333333	0.997068000000001
2.53341666666667	0.997165000000001
2.55025	0.997243000000001
2.56708333333333	0.997319000000001
2.58391666666667	0.997401000000001
2.60075	0.997497000000001
2.61758333333333	0.997584
2.63441666666667	0.997665
2.65125	0.997753
2.66808333333333	0.997823
2.68491666666667	0.997887
2.70175	0.997947
2.71858333333333	0.998012
2.73541666666667	0.998067
2.75225	0.998126
2.76908333333333	0.998179
2.78591666666667	0.998231
2.80275	0.998286
2.81958333333333	0.998347
2.83641666666667	0.998407
2.85325	0.998464
2.87008333333333	0.998514
2.88691666666667	0.99856
2.90375	0.998599
2.92058333333333	0.998636
2.93741666666667	0.998687
2.95425	0.998728
2.97108333333333	0.99876
2.98791666666667	0.998784
3.00475	0.998817
3.02158333333333	0.998842
3.03841666666667	0.998869
3.05525	0.9989
3.07208333333333	0.99893
3.08891666666667	0.998959
3.10575	0.998983
3.12258333333333	0.999005
3.13941666666667	0.999028
3.15625	0.99905
3.17308333333333	0.999077
3.18991666666667	0.999102
3.20675	0.999127
3.22358333333333	0.999152
3.24041666666667	0.999177
3.25725	0.999191
3.27408333333333	0.999211
3.29091666666667	0.999227
3.30775	0.999247
3.32458333333333	0.999271
3.34141666666667	0.999293
3.35825	0.999311
3.37508333333333	0.999325
3.39191666666667	0.999345
3.40875	0.999357
3.42558333333333	0.999373
3.44241666666667	0.999391
3.45925	0.999405
3.47608333333333	0.999424
3.49291666666667	0.999438
3.50975	0.999456
3.52658333333333	0.999474
3.54341666666667	0.999486
3.56025	0.9995
3.57708333333333	0.999513
3.59391666666667	0.999523
3.61075	0.999536
3.62758333333333	0.999546
3.64441666666667	0.999559
3.66125	0.999564
3.67808333333333	0.999579
3.69491666666667	0.999588
3.71175	0.999599
3.72858333333333	0.999605
3.74541666666667	0.999612
3.76225	0.99962
3.77908333333333	0.999627
3.79591666666667	0.999637
3.81275	0.999643
3.82958333333333	0.999651
3.84641666666667	0.999662
3.86325	0.999677
3.88008333333333	0.999685
3.89691666666667	0.999697
3.91375	0.999702
3.93058333333333	0.999711
3.94741666666667	0.999715
3.96425	0.99972
3.98108333333333	0.999725
3.99791666666667	0.999731
4.01475	0.999737
4.03158333333333	0.999739
4.04841666666667	0.999744
4.06525	0.999749
4.08208333333333	0.999753
4.09891666666667	0.999757
4.11575	0.999762
4.13258333333333	0.999766
4.14941666666667	0.999773
4.16625	0.999778
4.18308333333333	0.999786
4.19991666666667	0.999789
4.21675	0.999793
4.23358333333333	0.999796
4.25041666666667	0.999801
4.26725	0.999806
4.28408333333333	0.999808
4.30091666666667	0.999811
4.31775	0.999815
4.33458333333333	0.99982
4.35141666666667	0.999824
4.36825	0.999827
4.38508333333333	0.999831
4.40191666666667	0.999832
4.41875	0.99984
4.43558333333333	0.999845
4.45241666666667	0.999848
4.46925	0.999849
4.48608333333333	0.999852
4.50291666666667	0.999853
4.51975	0.999855
4.53658333333333	0.999856
4.55341666666667	0.99986
4.57025	0.999863
4.58708333333333	0.999868
4.60391666666667	0.999869
4.62075	0.999872
4.63758333333333	0.999874
4.65441666666667	0.999877
4.67125	0.999881
4.68808333333333	0.999881
4.70491666666667	0.999884
4.72175	0.999887
4.73858333333333	0.999888
4.75541666666667	0.999891
4.77225	0.999897
4.78908333333333	0.999898
4.80591666666667	0.999901
4.82275	0.999903
4.83958333333333	0.999905
4.85641666666667	0.999907
4.87325	0.999909
4.89008333333333	0.99991
4.90691666666667	0.999913
4.92375	0.999914
4.94058333333333	0.999916
4.95741666666667	0.999918
4.97425	0.999919
4.99108333333333	0.999921
5.00791666666667	0.999924
5.02475	0.999925
5.04158333333333	1


==> figures/data/position-errors/CDF-Type-II-coh0.dat <==
0.00841666666666667	5e-06
0.02525	4.9e-05
0.0420833333333333	0.000168
0.0589166666666667	0.000413
0.07575	0.000795
0.0925833333333333	0.001399
0.109416666666667	0.002184
0.12625	0.003257
0.143083333333333	0.004583
0.159916666666667	0.006294
0.17675	0.008398
0.193583333333333	0.010829
0.210416666666667	0.013634
0.22725	0.016895
0.244083333333333	0.020526
0.260916666666667	0.024785
0.27775	0.029414
0.294583333333333	0.034585
0.311416666666667	0.040103
0.32825	0.046143
0.345083333333333	0.052703
0.361916666666667	0.059705
0.37875	0.067112
0.395583333333333	0.075086
0.412416666666667	0.083653
0.42925	0.092597
0.446083333333333	0.101829
0.462916666666667	0.111605
0.47975	0.121664
0.496583333333333	0.132063
0.513416666666667	0.142954
0.53025	0.154211
0.547083333333333	0.165746
0.563916666666667	0.177554
0.58075	0.189619
0.597583333333333	0.202066
0.614416666666667	0.214756
0.63125	0.227474
0.648083333333333	0.240462
0.664916666666667	0.253581
0.68175	0.266881
0.698583333333333	0.28009
0.715416666666667	0.293321
0.73225	0.306711
0.749083333333333	0.320083
0.765916666666667	0.333593
0.78275	0.347148
0.799583333333333	0.360523
0.816416666666667	0.373764
0.83325	0.387181
0.850083333333333	0.40032
0.866916666666667	0.413653
0.88375	0.426781
0.900583333333333	0.439657
0.917416666666667	0.452466
0.93425	0.465055
0.951083333333334	0.4776
0.967916666666667	0.48986
0.98475	0.501759
1.00158333333333	0.513644
1.01841666666667	0.525419
1.03525	0.536877
1.05208333333333	0.548162
1.06891666666667	0.559344
1.08575	0.570221
1.10258333333333	0.581042
1.11941666666667	0.591543
1.13625	0.601837
1.15308333333333	0.612071
1.16991666666667	0.622023
1.18675	0.631698
1.20358333333333	0.641168
1.22041666666667	0.650438
1.23725	0.659496
1.25408333333333	0.668222
1.27091666666667	0.676875
1.28775	0.685444
1.30458333333333	0.693745
1.32141666666667	0.70174
1.33825	0.709723
1.35508333333333	0.71753
1.37191666666667	0.72505
1.38875	0.732385
1.40558333333333	0.739492
1.42241666666667	0.746416
1.43925	0.753196
1.45608333333333	0.759657
1.47291666666667	0.766156
1.48975	0.77248
1.50658333333333	0.778529
1.52341666666667	0.78456
1.54025	0.790274
1.55708333333333	0.795886
1.57391666666667	0.801475
1.59075	0.806787
1.60758333333333	0.812048
1.62441666666667	0.817217
1.64125	0.822162
1.65808333333333	0.827033
1.67491666666667	0.831638
1.69175	0.836265
1.70858333333333	0.840794
1.72541666666667	0.845154
1.74225	0.849297
1.75908333333333	0.853478
1.77591666666667	0.85763
1.79275	0.861469
1.80958333333333	0.865298
1.82641666666667	0.869054
1.84325	0.872584
1.86008333333333	0.876194
1.87691666666667	0.879742
1.89375	0.883068
1.91058333333333	0.886271
1.92741666666667	0.889514
1.94425	0.892551
1.96108333333333	0.89561
1.97791666666667	0.898566
1.99475	0.901386
2.01158333333333	0.904158
2.02841666666667	0.906862
2.04525	0.909476
2.06208333333333	0.912061
2.07891666666667	0.914494
2.09575	0.916933
2.11258333333333	0.919245
2.12941666666667	0.92152
2.14625	0.92373
2.16308333333333	0.92577
2.17991666666667	0.927849
2.19675	0.929882
2.21358333333333	0.931816
2.23041666666667	0.933709
2.24725	0.935484
2.26408333333333	0.937374
2.28091666666667	0.93907
2.29775	0.940774
2.31458333333333	0.942418
2.33141666666667	0.944082
2.34825	0.945615
2.36508333333333	0.947165
2.38191666666667	0.94868
2.39875	0.950081
2.41558333333333	0.951485
2.43241666666667	0.952906
2.44925	0.954266
2.46608333333333	0.955645
2.48291666666667	0.956954
2.49975	0.958166
2.51658333333333	0.959343
2.53341666666667	0.960561
2.55025	0.961683
2.56708333333333	0.96281
2.58391666666667	0.963901
2.60075	0.964961
2.61758333333333	0.965876
2.63441666666667	0.966842
2.65125	0.967832
2.66808333333333	0.968797
2.68491666666667	0.969693
2.70175	0.970624
2.71858333333333	0.971512
2.73541666666667	0.972381
2.75225	0.973206
2.76908333333333	0.974011
2.78591666666667	0.974817
2.80275	0.975537
2.81958333333333	0.976312
2.83641666666667	0.977021
2.85325	0.977732
2.87008333333333	0.978435
2.88691666666667	0.979089
2.90375	0.979744
2.92058333333333	0.980364
2.93741666666667	0.98091
2.95425	0.98147
2.97108333333333	0.982036
2.98791666666667	0.982565
3.00475	0.983049
3.02158333333333	0.983562
3.03841666666667	0.984067
3.05525	0.984549
3.07208333333333	0.984975
3.08891666666667	0.985428
3.10575	0.985896
3.12258333333333	0.986353
3.13941666666667	0.986773
3.15625	0.987175
3.17308333333333	0.98758
3.18991666666667	0.98798
3.20675	0.988337
3.22358333333333	0.988679
3.24041666666667	0.989034
3.25725	0.989366
3.27408333333333	0.989719
3.29091666666667	0.990037
3.30775	0.990327
3.32458333333333	0.990641
3.34141666666667	0.990926
3.35825	0.991211
3.37508333333333	0.991466
3.39191666666667	0.991739
3.40875	0.992022
3.42558333333333	0.992257
3.44241666666667	0.99249
3.45925	0.992714
3.47608333333333	0.992949
3.49291666666667	0.993163
3.50975	0.993351
3.52658333333333	0.99356
3.54341666666667	0.993759
3.56025	0.993953
3.57708333333333	0.994145
3.59391666666667	0.994331
3.61075	0.994513
3.62758333333333	0.994681
3.64441666666667	0.994839
3.66125	0.995005
3.67808333333333	0.995147
3.69491666666667	0.995292
3.71175	0.995447
3.72858333333333	0.995596
3.74541666666667	0.995748
3.76225	0.995879
3.77908333333333	0.995975
3.79591666666667	0.996103
3.81275	0.996218
3.82958333333333	0.996346
3.84641666666667	0.996462
3.86325	0.996571
3.88008333333333	0.996687
3.89691666666667	0.996784
3.91375	0.996878
3.93058333333333	0.996955
3.94741666666667	0.997034
3.96425	0.997122
3.98108333333333	0.997207
3.99791666666667	0.997297
4.01475	0.997371
4.03158333333333	0.997435
4.04841666666667	0.997514
4.06525	0.997603
4.08208333333333	0.997685
4.09891666666667	0.997752
4.11575	0.997817
4.13258333333333	0.997878
4.14941666666667	0.997937
4.16625	0.998012
4.18308333333333	0.998067
4.19991666666667	0.998135
4.21675	0.998184
4.23358333333333	0.998252
4.25041666666667	0.998303
4.26725	0.998354
4.28408333333333	0.998409
4.30091666666667	0.998466
4.31775	0.998517
4.33458333333333	0.99856
4.35141666666667	0.998598
4.36825	0.998633
4.38508333333333	0.998671
4.40191666666667	0.9987
4.41875	0.998734
4.43558333333333	0.998765
4.45241666666667	0.998803
4.46925	0.998841
4.48608333333333	0.99887
4.50291666666667	0.998897
4.51975	0.998932
4.53658333333333	0.998959
4.55341666666667	0.998993
4.57025	0.999025
4.58708333333333	0.999041
4.60391666666667	0.999076
4.62075	0.999108
4.63758333333333	0.999125
4.65441666666667	0.999154
4.67125	0.999179
4.68808333333333	0.999205
4.70491666666667	0.999229
4.72175	0.999252
4.73858333333333	0.999274
4.75541666666667	0.999297
4.77225	0.999318
4.78908333333333	0.999343
4.80591666666667	0.999364
4.82275	0.999382
4.83958333333333	0.999403
4.85641666666667	0.999417
4.87325	0.999435
4.89008333333333	0.999451
4.90691666666667	0.999457
4.92375	0.999475
4.94058333333333	0.999484
4.95741666666667	0.999498
4.97425	0.999509
4.99108333333333	0.999516
5.00791666666667	0.999536
5.02475	0.999548
5.04158333333333	1


==> figures/data/position-errors/CDF-Type-II-coh1-nc-data.dat <==
0.00841666666666667	8e-06
0.02525	4.5e-05
0.0420833333333333	0.000154
0.0589166666666667	0.000423
0.07575	0.000829
0.0925833333333333	0.001403
0.109416666666667	0.002171
0.12625	0.003121
0.143083333333333	0.004472
0.159916666666667	0.006141
0.17675	0.008055
0.193583333333333	0.010442
0.210416666666667	0.013079
0.22725	0.016162
0.244083333333333	0.019756
0.260916666666667	0.023731
0.27775	0.028016
0.294583333333333	0.032944
0.311416666666667	0.038395
0.32825	0.044255
0.345083333333333	0.050693
0.361916666666667	0.057413
0.37875	0.06475
0.395583333333333	0.072426
0.412416666666667	0.080647
0.42925	0.089198
0.446083333333333	0.098186
0.462916666666667	0.107714
0.47975	0.117554
0.496583333333333	0.127674
0.513416666666667	0.138265
0.53025	0.149135
0.547083333333333	0.160297
0.563916666666667	0.171631
0.58075	0.183325
0.597583333333333	0.195309
0.614416666666667	0.207522
0.63125	0.21972
0.648083333333333	0.232344
0.664916666666667	0.244827
0.68175	0.257674
0.698583333333333	0.270492
0.715416666666667	0.283562
0.73225	0.296425
0.749083333333333	0.309601
0.765916666666667	0.322657
0.78275	0.335607
0.799583333333333	0.348586
0.816416666666667	0.361575
0.83325	0.374541
0.850083333333333	0.387529
0.866916666666667	0.400364
0.88375	0.412938
0.900583333333333	0.425419
0.917416666666667	0.437981
0.93425	0.450322
0.951083333333334	0.462415
0.967916666666667	0.474231
0.98475	0.486043
1.00158333333333	0.497879
1.01841666666667	0.50937
1.03525	0.520536
1.05208333333333	0.531706
1.06891666666667	0.542865
1.08575	0.55343
1.10258333333333	0.564072
1.11941666666667	0.574231
1.13625	0.584282
1.15308333333333	0.594404
1.16991666666667	0.60412
1.18675	0.613535
1.20358333333333	0.622919
1.22041666666667	0.632091
1.23725	0.640984
1.25408333333333	0.649822
1.27091666666667	0.658396
1.28775	0.666867
1.30458333333333	0.675097
1.32141666666667	0.683327
1.33825	0.691353
1.35508333333333	0.69897
1.37191666666667	0.706599
1.38875	0.713854
1.40558333333333	0.720988
1.42241666666667	0.728067
1.43925	0.735026
1.45608333333333	0.741764
1.47291666666667	0.748353
1.48975	0.754839
1.50658333333333	0.761018
1.52341666666667	0.767177
1.54025	0.773083
1.55708333333333	0.778746
1.57391666666667	0.784421
1.59075	0.789923
1.60758333333333	0.795258
1.62441666666667	0.800555
1.64125	0.805681
1.65808333333333	0.81072
1.67491666666667	0.815525
1.69175	0.820163
1.70858333333333	0.824926
1.72541666666667	0.829408
1.74225	0.833775
1.75908333333333	0.838106
1.77591666666667	0.842312
1.79275	0.846374
1.80958333333333	0.850216
1.82641666666667	0.854115
1.84325	0.857877
1.86008333333333	0.861614
1.87691666666667	0.8653
1.89375	0.868795
1.91058333333333	0.872271
1.92741666666667	0.87559
1.94425	0.878811
1.96108333333333	0.881966
1.97791666666667	0.884989
1.99475	0.887981
2.01158333333333	0.890907
2.02841666666667	0.893722
2.04525	0.896463
2.06208333333333	0.899161
2.07891666666667	0.901845
2.09575	0.904434
2.11258333333333	0.906954
2.12941666666667	0.909335
2.14625	0.911637
2.16308333333333	0.913939
2.17991666666667	0.916168
2.19675	0.918417
2.21358333333333	0.920535
2.23041666666667	0.922666
2.24725	0.924723
2.26408333333333	0.92671
2.28091666666667	0.928669
2.29775	0.930567
2.31458333333333	0.932452
2.33141666666667	0.934219
2.34825	0.935922
2.36508333333333	0.937653
2.38191666666667	0.939352
2.39875	0.940977
2.41558333333333	0.942566
2.43241666666667	0.944072
2.44925	0.945592
2.46608333333333	0.947018
2.48291666666667	0.94851
2.49975	0.94988
2.51658333333333	0.951271
2.53341666666667	0.952554
2.55025	0.953889
2.56708333333333	0.955169
2.58391666666667	0.956358
2.60075	0.957569
2.61758333333333	0.958668
2.63441666666667	0.959753
2.65125	0.96082
2.66808333333333	0.961895
2.68491666666667	0.962914
2.70175	0.963928
2.71858333333333	0.964907
2.73541666666667	0.965904
2.75225	0.966877
2.76908333333333	0.96784
2.78591666666667	0.96876
2.80275	0.969591
2.81958333333333	0.97043
2.83641666666667	0.97123
2.85325	0.972047
2.87008333333333	0.972809
2.88691666666667	0.973583
2.90375	0.974343
2.92058333333333	0.975046
2.93741666666667	0.975786
2.95425	0.976514
2.97108333333333	0.97713
2.98791666666667	0.97784
3.00475	0.978489
3.02158333333333	0.979105
3.03841666666667	0.979729
3.05525	0.980336
3.07208333333333	0.980897
3.08891666666667	0.981457
3.10575	0.982006
3.12258333333333	0.982528
3.13941666666667	0.983079
3.15625	0.983551
3.17308333333333	0.984016
3.18991666666667	0.984521
3.20675	0.984969
3.22358333333333	0.98541
3.24041666666667	0.985856
3.25725	0.986271
3.27408333333333	0.986671
3.29091666666667	0.987016
3.30775	0.987378
3.32458333333333	0.987719
3.34141666666667	0.988084
3.35825	0.988439
3.37508333333333	0.988788
3.39191666666667	0.989124
3.40875	0.989415
3.42558333333333	0.989679
3.44241666666667	0.989961
3.45925	0.990276
3.47608333333333	0.990558
3.49291666666667	0.990852
3.50975	0.991098
3.52658333333333	0.991358
3.54341666666667	0.991646
3.56025	0.991906
3.57708333333333	0.992153
3.59391666666667	0.992419
3.61075	0.992621
3.62758333333333	0.992846
3.64441666666667	0.993039
3.66125	0.993246
3.67808333333333	0.99344
3.69491666666667	0.993668
3.71175	0.993847
3.72858333333333	0.994038
3.74541666666667	0.994221
3.76225	0.994383
3.77908333333333	0.994538
3.79591666666667	0.994729
3.81275	0.994898
3.82958333333333	0.995036
3.84641666666667	0.995192
3.86325	0.995352
3.88008333333333	0.995482
3.89691666666667	0.995607
3.91375	0.995748
3.93058333333333	0.995886
3.94741666666667	0.996006
3.96425	0.996122
3.98108333333333	0.996256
3.99791666666667	0.996367
4.01475	0.996476
4.03158333333333	0.996585
4.04841666666667	0.996709
4.06525	0.996807
4.08208333333333	0.996899
4.09891666666667	0.996984
4.11575	0.997079
4.13258333333333	0.99716
4.14941666666667	0.997224
4.16625	0.997307
4.18308333333333	0.99738
4.19991666666667	0.997469
4.21675	0.997541
4.23358333333333	0.997619
4.25041666666667	0.997692
4.26725	0.997761
4.28408333333333	0.997831
4.30091666666667	0.997902
4.31775	0.997954
4.33458333333333	0.998003
4.35141666666667	0.99806
4.36825	0.998126
4.38508333333333	0.998189
4.40191666666667	0.998238
4.41875	0.998283
4.43558333333333	0.998334
4.45241666666667	0.998381
4.46925	0.998428
4.48608333333333	0.998484
4.50291666666667	0.99853
4.51975	0.998566
4.53658333333333	0.998611
4.55341666666667	0.998658
4.57025	0.998699
4.58708333333333	0.998729
4.60391666666667	0.998772
4.62075	0.998806
4.63758333333333	0.99884
4.65441666666667	0.998875
4.67125	0.99891
4.68808333333333	0.998933
4.70491666666667	0.99896
4.72175	0.998991
4.73858333333333	0.99902
4.75541666666667	0.999057
4.77225	0.999081
4.78908333333333	0.999113
4.80591666666667	0.999144
4.82275	0.999172
4.83958333333333	0.999203
4.85641666666667	0.999231
4.87325	0.999249
4.89008333333333	0.999275
4.90691666666667	0.999299
4.92375	0.99932
4.94058333333333	0.999334
4.95741666666667	0.999347
4.97425	0.999361
4.99108333333333	0.999375
5.00791666666667	0.999393
5.02475	0.999411
5.04158333333333	1


==> figures/data/position-errors/CDF-Type-II-coh1.dat <==
0.00841666666666667	9.1e-05
0.02525	0.000737
0.0420833333333333	0.002315
0.0589166666666667	0.005352
0.07575	0.010133
0.0925833333333333	0.016926
0.109416666666667	0.02589
0.12625	0.037311
0.143083333333333	0.051296
0.159916666666667	0.067582
0.17675	0.085901
0.193583333333333	0.106395
0.210416666666667	0.128608
0.22725	0.152505
0.244083333333333	0.177989
0.260916666666667	0.204429
0.27775	0.232191
0.294583333333333	0.260249
0.311416666666667	0.2886
0.32825	0.316537
0.345083333333333	0.344989
0.361916666666667	0.37306
0.37875	0.401116
0.395583333333333	0.428631
0.412416666666667	0.455542
0.42925	0.48216
0.446083333333333	0.508067
0.462916666666667	0.532866
0.47975	0.556824
0.496583333333333	0.580141
0.513416666666667	0.602876
0.53025	0.624344
0.547083333333333	0.644849
0.563916666666667	0.664456
0.58075	0.683682
0.597583333333333	0.70167
0.614416666666667	0.719071
0.63125	0.735623
0.648083333333333	0.751412
0.664916666666667	0.7663
0.68175	0.780739
0.698583333333333	0.794171
0.715416666666667	0.806753
0.73225	0.81884
0.749083333333333	0.830207
0.765916666666667	0.841002
0.78275	0.851043
0.799583333333333	0.860593
0.816416666666667	0.869368
0.83325	0.877621
0.850083333333333	0.885237
0.866916666666667	0.892451
0.88375	0.899001
0.900583333333333	0.905329
0.917416666666667	0.911176
0.93425	0.916868
0.951083333333334	0.922196
0.967916666666667	0.927163
0.98475	0.931655
1.00158333333333	0.936103
1.01841666666667	0.940148
1.03525	0.943764
1.05208333333333	0.947275
1.06891666666667	0.950495
1.08575	0.953527
1.10258333333333	0.956373
1.11941666666667	0.959027
1.13625	0.96152
1.15308333333333	0.96392
1.16991666666667	0.9662
1.18675	0.9682
1.20358333333333	0.97007
1.22041666666667	0.971801
1.23725	0.973485
1.25408333333333	0.975036
1.27091666666667	0.976428
1.28775	0.977715
1.30458333333333	0.978855
1.32141666666667	0.979915
1.33825	0.980898
1.35508333333333	0.981841
1.37191666666667	0.982712
1.38875	0.983519
1.40558333333333	0.98423
1.42241666666667	0.984847
1.43925	0.985511
1.45608333333333	0.986128
1.47291666666667	0.986695
1.48975	0.987231
1.50658333333333	0.987715
1.52341666666667	0.988156
1.54025	0.988575
1.55708333333333	0.988977
1.57391666666667	0.989355
1.59075	0.989695
1.60758333333333	0.990016
1.62441666666667	0.990344
1.64125	0.99062
1.65808333333333	0.990871
1.67491666666667	0.991114
1.69175	0.991341
1.70858333333333	0.991564
1.72541666666667	0.99179
1.74225	0.992002
1.75908333333333	0.992208
1.77591666666667	0.992399
1.79275	0.992586
1.80958333333333	0.992764
1.82641666666667	0.992936
1.84325	0.993081
1.86008333333333	0.99324
1.87691666666667	0.993383
1.89375	0.993542
1.91058333333333	0.993664
1.92741666666667	0.993782
1.94425	0.993917
1.96108333333333	0.994035
1.97791666666667	0.994165
1.99475	0.994278999999999
2.01158333333333	0.994385
2.02841666666667	0.994493
2.04525	0.994591999999999
2.06208333333333	0.994701
2.07891666666667	0.994787999999999
2.09575	0.994873999999999
2.11258333333333	0.994957999999999
2.12941666666667	0.995030999999999
2.14625	0.995108999999999
2.16308333333333	0.995193999999999
2.17991666666667	0.995286999999999
2.19675	0.995358
2.21358333333333	0.995441
2.23041666666667	0.995515
2.24725	0.995601
2.26408333333333	0.995677
2.28091666666667	0.995741
2.29775	0.995799
2.31458333333333	0.995862
2.33141666666667	0.995924
2.34825	0.995988
2.36508333333333	0.996046
2.38191666666667	0.996107
2.39875	0.996167999999999
2.41558333333333	0.996224999999999
2.43241666666667	0.996270999999999
2.44925	0.996323
2.46608333333333	0.996377
2.48291666666667	0.996433999999999
2.49975	0.996501999999999
2.51658333333333	0.996558999999999
2.53341666666667	0.996614999999999
2.55025	0.996672999999999
2.56708333333333	0.996723999999999
2.58391666666667	0.996781999999999
2.60075	0.996829999999999
2.61758333333333	0.996882999999999
2.63441666666667	0.996921999999999
2.65125	0.996959999999999
2.66808333333333	0.997002999999999
2.68491666666667	0.997054999999999
2.70175	0.997107
2.71858333333333	0.997142
2.73541666666667	0.997182
2.75225	0.997227
2.76908333333333	0.997277
2.78591666666667	0.997325
2.80275	0.997362
2.81958333333333	0.997402999999999
2.83641666666667	0.997435999999999
2.85325	0.997462999999999
2.87008333333333	0.997495999999999
2.88691666666667	0.997536999999999
2.90375	0.997575999999999
2.92058333333333	0.997611999999999
2.93741666666667	0.997641999999999
2.95425	0.997674999999999
2.97108333333333	0.997718999999999
2.98791666666667	0.997751999999999
3.00475	0.997793999999999
3.02158333333333	0.997837999999999
3.03841666666667	0.997869999999999
3.05525	0.997906999999999
3.07208333333333	0.997919999999999
3.08891666666667	0.997965999999999
3.10575	0.997995999999999
3.12258333333333	0.998030999999999
3.13941666666667	0.998057999999999
3.15625	0.998088999999999
3.17308333333333	0.998122999999999
3.18991666666667	0.998148999999999
3.20675	0.998174999999999
3.22358333333333	0.998193999999999
3.24041666666667	0.998224999999999
3.25725	0.998245999999999
3.27408333333333	0.998275999999999
3.29091666666667	0.998295999999999
3.30775	0.998311999999999
3.32458333333333	0.998344999999999
3.34141666666667	0.998375999999999
3.35825	0.998402999999999
3.37508333333333	0.998428999999999
3.39191666666667	0.998453999999999
3.40875	0.998478999999999
3.42558333333333	0.998489999999999
3.44241666666667	0.998516999999999
3.45925	0.998540999999999
3.47608333333333	0.998555999999999
3.49291666666667	0.998580999999999
3.50975	0.998599999999999
3.52658333333333	0.998616999999999
3.54341666666667	0.998648999999999
3.56025	0.998672999999999
3.57708333333333	0.998694999999999
3.59391666666667	0.998716999999999
3.61075	0.998743999999999
3.62758333333333	0.998768999999999
3.64441666666667	0.998791999999999
3.66125	0.998811999999999
3.67808333333333	0.998829999999999
3.69491666666667	0.998844999999999
3.71175	0.998864999999999
3.72858333333333	0.998883999999999
3.74541666666667	0.998900999999999
3.76225	0.998918
3.77908333333333	0.99893
3.79591666666667	0.998947
3.81275	0.998958
3.82958333333333	0.998979
3.84641666666667	0.999004
3.86325	0.999018
3.88008333333333	0.999038
3.89691666666667	0.999045
3.91375	0.999057
3.93058333333333	0.999073
3.94741666666667	0.999084
3.96425	0.999099
3.98108333333333	0.999119
3.99791666666667	0.999135
4.01475	0.999149
4.03158333333333	0.999157
4.04841666666667	0.999174
4.06525	0.999191
4.08208333333333	0.999207
4.09891666666667	0.999215
4.11575	0.999232
4.13258333333333	0.999246
4.14941666666667	0.999256
4.16625	0.999273
4.18308333333333	0.999284
4.19991666666667	0.999293
4.21675	0.999304
4.23358333333333	0.999317
4.25041666666667	0.999327
4.26725	0.999345
4.28408333333333	0.99936
4.30091666666667	0.999376
4.31775	0.999388
4.33458333333333	0.999402
4.35141666666667	0.99941
4.36825	0.999416
4.38508333333333	0.999424
4.40191666666667	0.999432
4.41875	0.999437
4.43558333333333	0.999448
4.45241666666667	0.999459
4.46925	0.999468
4.48608333333333	0.999477
4.50291666666667	0.999486
4.51975	0.999492
4.53658333333333	0.999503
4.55341666666667	0.999512
4.57025	0.999521
4.58708333333333	0.999526
4.60391666666667	0.999541
4.62075	0.999557
4.63758333333333	0.999561
4.65441666666667	0.999574
4.67125	0.999588
4.68808333333333	0.999598
4.70491666666667	0.999606
4.72175	0.999612
4.73858333333333	0.999619
4.75541666666667	0.999624
4.77225	0.999629
4.78908333333333	0.999639
4.80591666666667	0.999648
4.82275	0.999653
4.83958333333333	0.999663
4.85641666666667	0.999672
4.87325	0.99968
4.89008333333333	0.999684
4.90691666666667	0.999686
4.92375	0.99969
4.94058333333333	0.999693
4.95741666666667	0.999703
4.97425	0.999706
4.99108333333333	0.999707
5.00791666666667	0.999716
5.02475	0.999723
5.04158333333333	1


==> figures/data/position-errors/CDF-snapshot.dat <==
0.00841666666666667	0
0.02525	0
0.0420833333333333	9e-06
0.0589166666666667	3.2e-05
0.07575	6.8e-05
0.0925833333333333	0.000115
0.109416666666667	0.000175
0.12625	0.000266
0.143083333333333	0.000367
0.159916666666667	0.000519
0.17675	0.000667
0.193583333333333	0.000869
0.210416666666667	0.001094
0.22725	0.001356
0.244083333333333	0.001679
0.260916666666667	0.001999
0.27775	0.002364
0.294583333333333	0.002783
0.311416666666667	0.003274
0.32825	0.003781
0.345083333333333	0.004343
0.361916666666667	0.005027
0.37875	0.00569
0.395583333333333	0.006473
0.412416666666667	0.00728
0.42925	0.00815
0.446083333333333	0.009126
0.462916666666667	0.010138
0.47975	0.011259
0.496583333333333	0.012432
0.513416666666667	0.013693
0.53025	0.014887
0.547083333333333	0.016165
0.563916666666667	0.017586
0.58075	0.019088
0.597583333333333	0.020754
0.614416666666667	0.022471
0.63125	0.024211
0.648083333333333	0.026134
0.664916666666667	0.028059
0.68175	0.030073
0.698583333333333	0.032218
0.715416666666667	0.034372
0.73225	0.036631
0.749083333333333	0.039029
0.765916666666667	0.041407
0.78275	0.043889
0.799583333333333	0.046456
0.816416666666667	0.049075
0.83325	0.051737
0.850083333333333	0.05452
0.866916666666667	0.057491
0.88375	0.060451
0.900583333333333	0.063534
0.917416666666667	0.066646
0.93425	0.069857
0.951083333333334	0.073084
0.967916666666667	0.076436
0.98475	0.07975
1.00158333333333	0.083216
1.01841666666667	0.086703
1.03525	0.090296
1.05208333333333	0.093951
1.06891666666667	0.097758
1.08575	0.101514
1.10258333333333	0.105287
1.11941666666667	0.109269
1.13625	0.113234
1.15308333333333	0.117218
1.16991666666667	0.121266
1.18675	0.125455
1.20358333333333	0.129598
1.22041666666667	0.133801
1.23725	0.138072
1.25408333333333	0.142419
1.27091666666667	0.146749
1.28775	0.151183
1.30458333333333	0.155729
1.32141666666667	0.160244
1.33825	0.164756
1.35508333333333	0.169299
1.37191666666667	0.17395
1.38875	0.178703
1.40558333333333	0.183373
1.42241666666667	0.188196
1.43925	0.192969
1.45608333333333	0.197684
1.47291666666667	0.202628
1.48975	0.20756
1.50658333333333	0.212392
1.52341666666667	0.21718
1.54025	0.22196
1.55708333333333	0.226801
1.57391666666667	0.231637
1.59075	0.236557
1.60758333333333	0.241474
1.62441666666667	0.246426
1.64125	0.251588
1.65808333333333	0.256539
1.67491666666667	0.261429
1.69175	0.266394
1.70858333333333	0.271495
1.72541666666667	0.276468
1.74225	0.281477
1.75908333333333	0.28652
1.77591666666667	0.291549
1.79275	0.296514
1.80958333333333	0.301582
1.82641666666667	0.306595
1.84325	0.31158
1.86008333333333	0.316596
1.87691666666667	0.321467
1.89375	0.326457
1.91058333333333	0.33134
1.92741666666667	0.336284
1.94425	0.341095
1.96108333333333	0.345985
1.97791666666667	0.350795
1.99475	0.35567
2.01158333333333	0.360566
2.02841666666667	0.365384
2.04525	0.370295
2.06208333333333	0.375199
2.07891666666667	0.380018
2.09575	0.384785
2.11258333333333	0.38954
2.12941666666667	0.394279
2.14625	0.398922
2.16308333333333	0.403703
2.17991666666667	0.408279
2.19675	0.413015
2.21358333333333	0.417712
2.23041666666667	0.422399
2.24725	0.426911
2.26408333333333	0.431435
2.28091666666667	0.435944
2.29775	0.440519
2.31458333333333	0.44506
2.33141666666667	0.449621
2.34825	0.454092
2.36508333333333	0.458628
2.38191666666667	0.462988
2.39875	0.467319
2.41558333333333	0.471603
2.43241666666667	0.475901
2.44925	0.480088
2.46608333333333	0.484237
2.48291666666667	0.488551
2.49975	0.492803
2.51658333333333	0.496996
2.53341666666667	0.501245
2.55025	0.505326
2.56708333333333	0.509416
2.58391666666667	0.51344
2.60075	0.517522
2.61758333333333	0.521534
2.63441666666667	0.525529
2.65125	0.529452
2.66808333333333	0.533246
2.68491666666667	0.537077
2.70175	0.540917
2.71858333333333	0.544751
2.73541666666667	0.548393
2.75225	0.55216
2.76908333333333	0.55591
2.78591666666667	0.559579
2.80275	0.563217
2.81958333333333	0.566819
2.83641666666667	0.57035
2.85325	0.573969
2.87008333333333	0.577473
2.88691666666667	0.580987
2.90375	0.584459
2.92058333333333	0.587879
2.93741666666667	0.591296
2.95425	0.594686
2.97108333333333	0.598138
2.98791666666667	0.601457
3.00475	0.604741
3.02158333333333	0.607957
3.03841666666667	0.611251
3.05525	0.614588
3.07208333333333	0.617882
3.08891666666667	0.621249
3.10575	0.624462
3.12258333333333	0.627593
3.13941666666667	0.630665
3.15625	0.633772
3.17308333333333	0.636895
3.18991666666667	0.63995
3.20675	0.642928
3.22358333333333	0.64591
3.24041666666667	0.648839
3.25725	0.651773
3.27408333333333	0.654722
3.29091666666667	0.657614
3.30775	0.660653
3.32458333333333	0.663484
3.34141666666667	0.666315
3.35825	0.669044
3.37508333333333	0.671834
3.39191666666667	0.674578
3.40875	0.677416
3.42558333333333	0.680175
3.44241666666667	0.682857
3.45925	0.685521
3.47608333333333	0.688113
3.49291666666667	0.690728
3.50975	0.69342
3.52658333333333	0.69618
3.54341666666667	0.698742
3.56025	0.70129
3.57708333333333	0.703864
3.59391666666667	0.706303
3.61075	0.708762
3.62758333333333	0.711157
3.64441666666667	0.713626
3.66125	0.71599
3.67808333333333	0.71838
3.69491666666667	0.720822
3.71175	0.723171
3.72858333333333	0.725562
3.74541666666667	0.727894
3.76225	0.730196
3.77908333333333	0.73235
3.79591666666667	0.73454
3.81275	0.736755
3.82958333333333	0.738956
3.84641666666667	0.741115
3.86325	0.743409
3.88008333333333	0.745551
3.89691666666667	0.747714
3.91375	0.749875
3.93058333333333	0.751942
3.94741666666667	0.754022
3.96425	0.756118
3.98108333333333	0.758252
3.99791666666667	0.760302
4.01475	0.762355
4.03158333333333	0.764273
4.04841666666667	0.766237
4.06525	0.768185
4.08208333333333	0.770106
4.09891666666667	0.772041
4.11575	0.773991
4.13258333333333	0.775968
4.14941666666667	0.777916
4.16625	0.779768
4.18308333333333	0.781615
4.19991666666667	0.783461
4.21675	0.785272
4.23358333333333	0.787103
4.25041666666667	0.788955
4.26725	0.790771
4.28408333333333	0.792562
4.30091666666667	0.79432
4.31775	0.796081
4.33458333333333	0.797877
4.35141666666667	0.799559
4.36825	0.801241
4.38508333333333	0.802924
4.40191666666667	0.804594
4.41875	0.806254
4.43558333333333	0.807876
4.45241666666667	0.809574
4.46925	0.811248
4.48608333333333	0.812849
4.50291666666667	0.814457
4.51975	0.815982
4.53658333333333	0.817568
4.55341666666667	0.819122
4.57025	0.820674
4.58708333333333	0.822202
4.60391666666667	0.82367
4.62075	0.82518
4.63758333333333	0.826658
4.65441666666667	0.828135
4.67125	0.829637
4.68808333333333	0.831106
4.70491666666667	0.832504
4.72175	0.833874
4.73858333333333	0.835317
4.75541666666667	0.836751
4.77225	0.838152
4.78908333333333	0.839584
4.80591666666667	0.840976
4.82275	0.842265
4.83958333333333	0.843581
4.85641666666667	0.844899
4.87325	0.846213
4.89008333333333	0.847435
4.90691666666667	0.848738
4.92375	0.85006
4.94058333333333	0.851355
4.95741666666667	0.852708
4.97425	0.853964
4.99108333333333	0.855293
5.00791666666667	0.856553
5.02475	0.857742
5.04158333333333	1


==> figures/data/position-errors/PEB-c.dat <==
1	1.13825071642373
2	0.805681881217466
3	0.656082464371135
4	0.568727664749343
5	0.511651980175221
6	0.472861954123364
7	0.44670889707201
8	0.429815801455651
9	0.41968828937482
10	0.414239420358389
11	0.41167839132586
12	0.4105402193558
13	0.409722960588602
14	0.408500818027568
15	0.406484751520402
16	0.403537594153064
17	0.399694564372899
18	0.395101908701533
19	0.389949861001988
20	0.384430723216609
21	0.378714642092964
22	0.372945663858971
23	0.367241459001747
24	0.361685151853731
25	0.356346021906045
26	0.351263614433425
27	0.34644890054615
28	0.341908666202298
29	0.337634740290386
30	0.333607328215311
31	0.329806771459298
32	0.326218952729337
33	0.322829661425488
34	0.319620029426282
35	0.316574811717912
36	0.313685742903946
37	0.310947431405202
38	0.308354280828246
39	0.305900596541876
40	0.303582628275385
41	0.301398759256167
42	0.299343519411615
43	0.297412222504353
44	0.295606889580172
45	0.293928979355997
46	0.292374593614071
47	0.29093769964515
48	0.289615644934482
49	0.288410510268259
50	0.287319909965102
51	0.286339400447736
52	0.285465258858771
53	0.284692208117067
54	0.284017722842761
55	0.283445569204212
56	0.282978603293282
57	0.282612188823001
58	0.28234317775072
59	0.282169450364533
60	0.282086027255817
61	0.282092588321298
62	0.282191228864728
63	0.282381158511819
64	0.282660707984092
65	0.283029392095518
66	0.283489634503553
67	0.284041867550409
68	0.284685437194954
69	0.285419563178696
70	0.286243217845052
71	0.287156123117128
72	0.288155319571833
73	0.289239610633947
74	0.290409548147629
75	0.291664409967952
76	0.29300398080497
77	0.294428981525334
78	0.295939526552961
79	0.297532983585657
80	0.299206186765763
81	0.300956610084493
82	0.302779989220924
83	0.304674270132667
84	0.306640951329722
85	0.308681625252619
86	0.310796935136455
87	0.312985170347351
88	0.315251501746592
89	0.317600850461656
90	0.320032407607176
91	0.322544507273017
92	0.325137148353591
93	0.32781300174114
94	0.330569409495336
95	0.33340297222545
96	0.336309898331554
97	0.339287670540965
98	0.34233558967884
99	0.345453335465098
100	0.348639888634046
101	0.351892378402954
102	0.355213677010577
103	0.358607854865423
104	0.362073496473427
105	0.365609738420511
106	0.369220605422652
107	0.372908263689123
108	0.376672704301806
109	0.380515450100383
110	0.384437063433501
111	0.388436591711112
112	0.392512697041523
113	0.396666250457293
114	0.400898846917363
115	0.405212726301696
116	0.409608824891475
117	0.414087797258198
118	0.418650483952394
119	0.423298586098412
120	0.428033739987423
121	0.432852725691771
122	0.437753656244544
123	0.442737264165087
124	0.4478031481382
125	0.452948891702069
126	0.458173933142152
127	0.463478713190166
128	0.468862830946981
129	0.47432672298319
130	0.479870269533888
131	0.485490205016315
132	0.491185524128113
133	0.496954805801803
134	0.50279763948303
135	0.508716134236969
136	0.514709998532887
137	0.52077741043282
138	0.526914809450487
139	0.533119625001513
140	0.539389272528263
141	0.545725896409663
142	0.552135201195513
143	0.558619959475385
144	0.565180597503003
145	0.57181438810499
146	0.578518856305813
147	0.58529412879022
148	0.592140812834692
149	0.599057071971097
150	0.606038721516407
151	0.613086101884792
152	0.62020473802587
153	0.627393989497826
154	0.634654190802877
155	0.64198620384323
156	0.649384256158509
157	0.656843878458463
158	0.664362657335177
159	0.671936854879709
160	0.679563679968727
161	0.687242315778444
162	0.694973376637565
163	0.702757801432148
164	0.710592481231929
165	0.718473606144358
166	0.726396639273245
167	0.734360776011741
168	0.742367846077552
169	0.750417021468679
170	0.758506198353907
171	0.766631260854101
172	0.774789563700632
173	0.782980430185635
174	0.791201947555742
175	0.799451106209895
176	0.807723795828262
177	0.816020498633006
178	0.824342474964243
179	0.832687641920487
180	0.841052861061711
181	0.849433580039555
182	0.857827875421538
183	0.866234455111059
184	0.874653194035819
185	0.883083260808347
186	0.891522343205843
187	0.899971835327911
188	0.908432672908243
189	0.916904879402721
190	0.925388796169867
191	0.933882171175438
192	0.942382011096562
193	0.95088673000504
194	0.959393928623381
195	0.967899155734827
196	0.976397979129596
197	0.984886309970891
198	0.993362365263297
199	1.0018234652478
200	1.01026715369664


==> figures/data/position-errors/PEB-classic.dat <==
1	2.06807592290525
2	2.05873061144568
3	2.04981247711868
4	2.04133451793452
5	2.03329791472723
6	2.02564402701829
7	2.01840364087218
8	2.01164546284868
9	2.00532326759781
10	1.99935285818744
11	1.99372528550462
12	1.9884678863019
13	1.98358761749912
14	1.9791422515165
15	1.97514643556354
16	1.97158649483107
17	1.96842195880237
18	1.96566618401519
19	1.96329800463867
20	1.96140439468737
21	1.95999405884552
22	1.95899482235546
23	1.95842251378393
24	1.95823292726246
25	1.95859377748622
26	1.95944845895294
27	1.96066083763973
28	1.96233020257788
29	1.96439427784675
30	1.96679693049171
31	1.96953549733593
32	1.97266245926731
33	1.97623134921655
34	1.9801220507398
35	1.98435566281678
36	1.98903552318
37	1.9941124920296
38	1.99959524413754
39	2.00546113400957
40	2.01165694568723
41	2.01822475962292
42	2.02509124781208
43	2.03224435085252
44	2.0397863654747
45	2.04770400765073
46	2.05590760665365
47	2.06439233259498
48	2.0731790323872
49	2.08230770312803
50	2.09172168416658
51	2.10137186468062
52	2.11127278285157
53	2.12136450849664
54	2.13171862729895
55	2.14248641738927
56	2.15365822150412
57	2.16508830096714
58	2.17672691746785
59	2.18857936856078
60	2.20060373330212
61	2.21285904808993
62	2.22538773193182
63	2.23814369514315
64	2.25110736461698
65	2.26431702764018
66	2.27784690921755
67	2.29165214309713
68	2.30571015048676
69	2.32002990652199
70	2.33462756516675
71	2.34951228592039
72	2.36460102299015
73	2.37992679444793
74	2.39553222918381
75	2.41137930141548
76	2.42747434066473
77	2.44385024045528
78	2.46049764728825
79	2.47734989461449
80	2.4943801561213
81	2.51159311574275
82	2.52893296863693
83	2.54641636723882
84	2.56411910205115
85	2.582055935216
86	2.60021881176138
87	2.61855648173566
88	2.63723331908846
89	2.6562843619122
90	2.67559351961451
91	2.69513218847975
92	2.71494322808034
93	2.73509467771564
94	2.75545310792999
95	2.775981827805
96	2.79664215934911
97	2.81744524509476
98	2.83843281362922
99	2.85960975533686
100	2.88095134713095
101	2.90239241340331
102	2.92405629416225
103	2.94599526836327
104	2.96809968890332
105	2.99036901681886
106	3.01293334870583
107	3.0357766581284
108	3.05883818004045
109	3.08215359963722
110	3.10572329155359
111	3.12951000220984
112	3.15348525749827
113	3.17770316707977
114	3.202178832534
115	3.22694060520809
116	3.25197884257222
117	3.27730034100584
118	3.30291307800596
119	3.32885713757527
120	3.35514694733531
121	3.38163999766306
122	3.40835795705303
123	3.4353620878348
124	3.46262417506296
125	3.4900945568237
126	3.51781087303772
127	3.54578420355858
128	3.57399176807431
129	3.60246472649228
130	3.63117513924044
131	3.65999158908759
132	3.68895539047998
133	3.71808330315923
134	3.74742424828839
135	3.77705021744129
136	3.80688599271575
137	3.83688122426351
138	3.86697251827643
139	3.89717546414315
140	3.92747428065825
141	3.9579996870847
142	3.98887414462607
143	4.02003222210215
144	4.05143460104552
145	4.08299765817338
146	4.11471003781603
147	4.14665788371448
148	4.17885163321023
149	4.21122697877056
150	4.24372389122376
151	4.27646707183809
152	4.30965796341185
153	4.34312047950952
154	4.37686110587885
155	4.41088678273584
156	4.4450011128405
157	4.47925168629856
158	4.51369447051385
159	4.54828828399668
160	4.58305421450676
161	4.61805318201713
162	4.65334333538372
163	4.6889347253208
164	4.72466435366326
165	4.76049154166629
166	4.79638163644835
167	4.8324647804384
168	4.86884828667933
169	4.90543635717186
170	4.94220579792452
171	4.97908785551796
172	5.01612753523302
173	5.05337692531565
174	5.09078932179057
175	5.12834126384798
176	5.16596955918394
177	5.2038460040331
178	5.24204627028602
179	5.28047117217656
180	5.31907165332663
181	5.35777086799858
182	5.39661457025477
183	5.43559333255243
184	5.47477612057373
185	5.51415797393204
186	5.55370773168159
187	5.59361625000895
188	5.63387227377345
189	5.67444474329849
190	5.71536324739153
191	5.75650131766231
192	5.79782549746241
193	5.83939547963805
194	5.88114396580799
195	5.92300194896599
196	5.96495869411252
197	6.00699158040977
198	6.04920052733553
199	6.0915361078039
200	6.13399820070153


==> figures/data/position-errors/PEB-cp.dat <==
1	0.114386036487642
2	0.0865971256833078
3	0.0833845848508275
4	0.0837266610052099
5	0.0830696130058576
6	0.0817016923218053
7	0.0803307595286616
8	0.0792625498140118
9	0.0785170917223068
10	0.0780069638865914
11	0.0776359131455634
12	0.0773353155093327
13	0.077067816858044
14	0.0768187701341791
15	0.0765845776663676
16	0.0763649451409297
17	0.0761597810601151
18	0.075969456769505
19	0.0757928853408792
20	0.0756308801818539
21	0.0754841205500752
22	0.0753512833556216
23	0.0752320409633951
24	0.0751255005994066
25	0.0750341766677208
26	0.0749581172214335
27	0.0748948210813456
28	0.0748447900427139
29	0.0748070857279918
30	0.0747803338052828
31	0.0747639785028932
32	0.074758816691806
33	0.0747659916238118
34	0.0747839798300708
35	0.0748126028638311
36	0.0748536118686866
37	0.0749068760998396
38	0.074972167644602
39	0.0750487809871177
40	0.0751358038258173
41	0.0752341266109192
42	0.0753427582095659
43	0.0754607084757019
44	0.0755894427022361
45	0.0757293441606254
46	0.0758788877388927
47	0.0760372851435297
48	0.0762047562361269
49	0.0763824912725179
50	0.0765699797054484
51	0.0767658949889415
52	0.0769699854399722
53	0.0771813623132442
54	0.0774008003900899
55	0.0776312530661518
56	0.0778739537245508
57	0.0781266819377447
58	0.0783877178062979
59	0.0786565638251713
60	0.0789322880627989
61	0.079215635869118
62	0.0795077929742941
63	0.0798084390794704
64	0.0801170246275669
65	0.0804339791703329
66	0.0807608437334798
67	0.0810976754613085
68	0.081443998130265
69	0.0817996448125698
70	0.0821648684867314
71	0.0825399953167396
72	0.0829237252671387
73	0.0833160419149836
74	0.0837177281612091
75	0.0841284993186444
76	0.0845483152575345
77	0.0849777697504903
78	0.085417001423884
79	0.085864843259706
80	0.0863203388241321
81	0.0867831566413022
82	0.0872521829003762
83	0.0877272383869051
84	0.0882096032672142
85	0.0887001268282084
86	0.0891989593033503
87	0.0897052778562824
88	0.0902214287702078
89	0.0907490796391168
90	0.091287050887936
91	0.0918342147776215
92	0.0923907052877967
93	0.0929578026107435
94	0.0935339225366821
95	0.0941176446282571
96	0.0947077365707611
97	0.0953038873002854
98	0.0959066293892184
99	0.0965163121188762
100	0.0971327147536819
101	0.0977546749488374
102	0.0983837251605706
103	0.0990214915859289
104	0.0996668412062962
105	0.100319098874318
106	0.100980086894029
107	0.101650474863554
108	0.102329607052158
109	0.103017670815252
110	0.103714731840868
111	0.104420295944006
112	0.105133675135666
113	0.105855394145682
114	0.10658605611656
115	0.107326486070022
116	0.108076921074646
117	0.108837470526139
118	0.109608290374121
119	0.110390081109579
120	0.111183414727979
121	0.111986357818235
122	0.112798266882897
123	0.113619861295883
124	0.114451183439524
125	0.115291432687305
126	0.116140713242644
127	0.116999330602697
128	0.117867103149141
129	0.118744395972221
130	0.119631029406768
131	0.120524964560508
132	0.121425789433582
133	0.122333530835939
134	0.123248952240679
135	0.124173593949253
136	0.125107131605916
137	0.126048592432231
138	0.126996449796164
139	0.12795004712759
140	0.128908821332879
141	0.129874610838106
142	0.130850370940135
143	0.131836712722849
144	0.132833237964232
145	0.133838267645435
146	0.134850698589441
147	0.135871356519765
148	0.136900852354163
149	0.137938510821039
150	0.138983085001571
151	0.140035810243186
152	0.141100332860411
153	0.142176077885934
154	0.143262815695775
155	0.144360468250007
156	0.145465940584923
157	0.146578007336763
158	0.147696963038954
159	0.148822587334335
160	0.149955100591354
161	0.151095528229666
162	0.152245294233394
163	0.15340525190574
164	0.154573562722518
165	0.155748421865544
166	0.156928128230494
167	0.158113720180772
168	0.159307480816405
169	0.160509350691961
170	0.161718663998156
171	0.162934039217234
172	0.164155377450607
173	0.165383356650437
174	0.166617736940843
175	0.167857965732191
176	0.169102812210191
177	0.170353862639744
178	0.171613144879276
179	0.172880516196274
180	0.174154986180691
181	0.1754347591081
182	0.176719606752299
183	0.178009375998713
184	0.179304773279362
185	0.180606215066224
186	0.181913423787876
187	0.183228753296227
188	0.18455361266312
189	0.185888305086989
190	0.187233172308491
191	0.188586576991222
192	0.189947063479009
193	0.191314616434003
194	0.192688372528781
195	0.194066801841127
196	0.195448940235662
197	0.196833943384555
198	0.198222573269181
199	0.199614801313391
200	0.201010599576761


==> figures/data/position-errors/PEB-nc.dat <==
1	1.76005036531722
2	1.3280327697228
3	1.11136783265431
4	0.976994730501765
5	0.885953855058797
6	0.822343929540993
7	0.778311713462328
8	0.749252397468029
9	0.731916866184872
10	0.723632934016436
11	0.722052598311398
12	0.725131854383946
13	0.731173441376116
14	0.738847740555993
15	0.747171363184088
16	0.755455382334038
17	0.763249068278219
18	0.770281423701809
19	0.776407012141144
20	0.781575558870109
21	0.785810089418553
22	0.789179183121683
23	0.791780701920349
24	0.793737596427413
25	0.795180289783204
26	0.796227986778286
27	0.79698797334344
28	0.797554979307054
29	0.798005382734098
30	0.798409743673467
31	0.798829972779044
32	0.799309112384997
33	0.79987796495082
34	0.800559147804645
35	0.801369101156179
36	0.802320116149715
37	0.803419811641227
38	0.804670971635485
39	0.806077042313722
40	0.807644880962405
41	0.809372766502293
42	0.811249118726369
43	0.813262568945432
44	0.815405210439063
45	0.817670873366141
46	0.820052316153411
47	0.822543557724631
48	0.82513788524595
49	0.82782933645211
50	0.830614657288897
51	0.83349309646552
52	0.836464177276006
53	0.839525110043489
54	0.842672010647196
55	0.84590200730086
56	0.849214891922201
57	0.852605737928648
58	0.85606685270346
59	0.859591391596192
60	0.863177935027286
61	0.866829743509777
62	0.87054922024604
63	0.874343180374935
64	0.878212831903598
65	0.882154512587573
66	0.886166263184686
67	0.890243598263087
68	0.894383680093689
69	0.898588702513628
70	0.90285966760757
71	0.907193711879946
72	0.911586544199633
73	0.916035445610758
74	0.92053817745251
75	0.925090883655017
76	0.929692872082991
77	0.934342187522656
78	0.939033895235216
79	0.943765962326128
80	0.948543328623404
81	0.953367749659391
82	0.958236254412944
83	0.963148548764179
84	0.968106117863168
85	0.973115186415182
86	0.978178251983997
87	0.983293417566366
88	0.988467121579752
89	0.993708639550809
90	0.999017692681408
91	1.00439187389717
92	1.00983160711938
93	1.01533854567388
94	1.02091288366996
95	1.02655203817179
96	1.0322571308971
97	1.03802371403143
98	1.04384696205253
99	1.04972518237285
100	1.05565427986079
101	1.06163521012443
102	1.06766846911045
103	1.07375124087874
104	1.07988068819461
105	1.08605586412698
106	1.09227824626443
107	1.09854808137269
108	1.10486562391101
109	1.11123405549379
110	1.117656081481
111	1.12413323326872
112	1.13066919184679
113	1.13726610759732
114	1.14392618433456
115	1.15064707683988
116	1.15741974107876
117	1.16423762399522
118	1.17109562063983
119	1.17799320704143
120	1.18493481358718
121	1.19192209665702
122	1.19895503626308
123	1.20603355548785
124	1.21315987303935
125	1.22033800394263
126	1.22756875120373
127	1.23484851632461
128	1.24217529731776
129	1.24954760700275
130	1.25696055077848
131	1.26441145442803
132	1.27189829691098
133	1.2794214322164
134	1.28698127892564
135	1.29457683068409
136	1.30220644801057
137	1.30986844323139
138	1.31756141937842
139	1.32528936161734
140	1.33305593080835
141	1.34085933643827
142	1.34869709156293
143	1.35656705149348
144	1.36446799749913
145	1.37239750427438
146	1.38035713193626
147	1.38835216828473
148	1.39638078748045
149	1.40444048435789
150	1.41253271475226
151	1.42065804452385
152	1.42882067454504
153	1.43702135680223
154	1.44525831185359
155	1.45353034488915
156	1.46183267568479
157	1.47016113777939
158	1.47851487855175
159	1.48689619349458
160	1.49530563165796
161	1.5037410449415
162	1.51220309958008
163	1.52069457163042
164	1.52922071796046
165	1.53778408279827
166	1.54638918912194
167	1.55503982871683
168	1.56373427253532
169	1.57247261287041
170	1.5812549890956
171	1.59008042283244
172	1.59894598764008
173	1.60785234396793
174	1.61679904767973
175	1.62578293938108
176	1.63480486006651
177	1.64386620396492
178	1.65296712514572
179	1.66210700804216
180	1.67128813737724
181	1.68051197755827
182	1.68977844832639
183	1.69909092443421
184	1.70844697617901
185	1.71784147768572
186	1.72727492220916
187	1.7367480652871
188	1.74625945678266
189	1.75580793963808
190	1.76539708502818
191	1.77502931292733
192	1.78470051794146
193	1.79440637846196
194	1.80414567026272
195	1.81391846596938
196	1.82372708845658
197	1.83357404201462
198	1.84346383036545
199	1.85340246232241
200	1.86338532404249


==> figures/data/position-errors/RMSE-Type-I-coh0.dat <==
1	1.77803194776442
2	1.33914254417873
3	1.12229942875741
4	0.991294230046412
5	0.908633643055589
6	0.855337772732281
7	0.82215125490473
8	0.80073184263092
9	0.784533578035558
10	0.778345728923362
11	0.781402083890259
12	0.780554925876462
13	0.781846612712311
14	0.782163358385777
15	0.792091723111641
16	0.801838432591817
17	0.802590121943745
18	0.803526279796492
19	0.809910194406445
20	0.811080522386311
21	0.80844958963671
22	0.812543066799291
23	0.814401270810967
24	0.808791700921766
25	0.804171644561541
26	0.806068595640096
27	0.807834867008878
28	0.80900332453857
29	0.812636090282707
30	0.809518128523447
31	0.807042299925064
32	0.810750554150996
33	0.804730272923955
34	0.806088827327577
35	0.805192011507088
36	0.806352887533678
37	0.811947844119642
38	0.813909717606167
39	0.821506027429865
40	0.817297928804178
41	0.814791273203956
42	0.815566722628977
43	0.814893752081503
44	0.818767913345767
45	0.824254283611454
46	0.828705566763617
47	0.829946936945361
48	0.829157897987856
49	0.833730626063349
50	0.836084320226484
51	0.845017952021905
52	0.847981939311765
53	0.853657529441947
54	0.856154347065582
55	0.858588506483328
56	0.863767631061194
57	0.868995586508675
58	0.880922854231296
59	0.882590018879199
60	0.884733957399147
61	0.882627964391477
62	0.88503491827711
63	0.89015878577465
64	0.889813705691824
65	0.890948368935005
66	0.88631872902617
67	0.892410992043961
68	0.898542826357626
69	0.904800162818568
70	0.90764946350879
71	0.913415029123278
72	0.920386909763073
73	0.923462605700613
74	0.93051119292516
75	0.934196223965638
76	0.934211059766344
77	0.941956699191148
78	0.948161607301984
79	0.955318347310405
80	0.961116574222942
81	0.967773819647123
82	0.972156774234525
83	0.976499844037608
84	0.989574322574646
85	0.996927604883927
86	1.00015243773147
87	1.00152312460315
88	1.00809783851638
89	1.00804930179184
90	1.01130541155714
91	1.01424530409196
92	1.01973171237948
93	1.0302517011863
94	1.03560166653248
95	1.03899197277154
96	1.04878345345599
97	1.0566103915417
98	1.06697068431398
99	1.06254987959843
100	1.07224625388342
101	1.0726346030938
102	1.07701641285582
103	1.08804972918902
104	1.09879225519367
105	1.10454463310375
106	1.10938501288234
107	1.11836801980156
108	1.12170748606138
109	1.12426106747239
110	1.12974062414635
111	1.13230815351237
112	1.1469801337834
113	1.15531478459886
114	1.15815613510009
115	1.16204787377333
116	1.16666039857935
117	1.18149480056941
118	1.19355658699934
119	1.19834027125096
120	1.20391304355877
121	1.20900349696241
122	1.21966252059115
123	1.22034111438218
124	1.22650837456699
125	1.23525691983276
126	1.24033690592787
127	1.24841740517986
128	1.24680981982275
129	1.26095507825951
130	1.26858278705778
131	1.27616041574419
132	1.29031826838341
133	1.29814020441012
134	1.3115616629374
135	1.31429606854895
136	1.31514211453288
137	1.32072520482822
138	1.33298042033707
139	1.34400344011944
140	1.36104534508953
141	1.36890507689106
142	1.37360291018812
143	1.3820947713368
144	1.37920946883697
145	1.38571600126877
146	1.40089938199016
147	1.40847236607583
148	1.41574911059575
149	1.42629893353525
150	1.43018220441718
151	1.43907214988116
152	1.44983788591043
153	1.45290569349258
154	1.46759351042616
155	1.48224721155042
156	1.49966948490296
157	1.50358383976903
158	1.5151409163646
159	1.52863909928638
160	1.54005474325479
161	1.55465993165396
162	1.55997832100712
163	1.57599341476656
164	1.58937742906974
165	1.60211173155105
166	1.60786886597609
167	1.62580243870783
168	1.63545858740595
169	1.65373201142025
170	1.65671464714643
171	1.662075041807
172	1.66740897798387
173	1.67730654774388
174	1.68516885022454
175	1.68762396372277
176	1.70599562761139
177	1.70732892569234
178	1.71766787804188
179	1.72174727884453
180	1.72625282695573
181	1.73825602948056
182	1.75116627619237
183	1.76388031410241
184	1.77021829956231
185	1.77369089967199
186	1.77760547752745
187	1.78519034749408
188	1.80205796087839
189	1.81517443193511
190	1.8234136285402
191	1.82954996523004
192	1.83984416480993
193	1.84883324726522
194	1.86064745985308
195	1.86621800678984
196	1.88829669784289
197	1.90137467779746
198	1.91529052075346
199	1.93460716691601
200	1.94247385856481


==> figures/data/position-errors/RMSE-Type-I-coh1.dat <==
1	0.119277280380772
2	0.100407230016272
3	0.103229396843057
4	0.104782877019567
5	0.100331455744913
6	0.0936854077857012
7	0.087883278153721
8	0.0833274927520461
9	0.080743517426093
10	0.0792083976231703
11	0.0783427176870534
12	0.0789104171022952
13	0.0788513009186114
14	0.0781250199147829
15	0.0776118129106971
16	0.0771762667479098
17	0.0757370916880522
18	0.0761950768851474
19	0.0757663176113189
20	0.0766430330464479
21	0.0768913878888182
22	0.0760468259749615
23	0.0763352922322602
24	0.0763259448004455
25	0.07557601324051
26	0.0755716583059765
27	0.0754191359480715
28	0.07476598055186
29	0.0747972232661521
30	0.0756290860149842
31	0.0755559247360327
32	0.0760541189017844
33	0.0763547248511744
34	0.0758512969693103
35	0.0752508823039413
36	0.0762479359741351
37	0.0749299178233355
38	0.0749181372956758
39	0.0752640056170464
40	0.0756563402788694
41	0.0759712210809582
42	0.0760923439616127
43	0.0771620862855147
44	0.0770441516340841
45	0.0767247766309782
46	0.076784893633511
47	0.0761904918675938
48	0.0769725501430728
49	0.0767219271477227
50	0.0766001517028782
51	0.0772281287062698
52	0.0780481387502256
53	0.0779815611430785
54	0.0789050661087375
55	0.0776903787619811
56	0.0781877621789297
57	0.078955427005688
58	0.0784788070784423
59	0.0798341527033715
60	0.0795812180929081
61	0.0790918638759872
62	0.0800440401404987
63	0.0804520980333411
64	0.0813983496819162
65	0.0824395494242537
66	0.0823395453276542
67	0.0817471029155534
68	0.0816155165135479
69	0.0834624738565944
70	0.0837715356135396
71	0.0832635196340137
72	0.0841591970776358
73	0.083611703711641
74	0.0838422515664049
75	0.0847926871846434
76	0.0855296028843391
77	0.0858476433359886
78	0.0868211034546559
79	0.0867023682170405
80	0.0866212304239455
81	0.0883356233280715
82	0.0879375519056943
83	0.088264404802334
84	0.0885756233401875
85	0.0896994486112164
86	0.0909106018389252
87	0.0911488595379805
88	0.0916343735930102
89	0.0926727523405917
90	0.0916690591364508
91	0.0922915629256186
92	0.0933371060653286
93	0.0943370785711105
94	0.0944672161041215
95	0.0945086622794123
96	0.0958763080262373
97	0.0973110409332098
98	0.0976835810859949
99	0.0976583044781191
100	0.0983589394235583
101	0.0983561063256037
102	0.10005172551998
103	0.101414657310163
104	0.101026023743442
105	0.101609036065634
106	0.102153273928621
107	0.102958311617494
108	0.104978693787011
109	0.104879344297878
110	0.105761185039632
111	0.106700950055701
112	0.109164195442786
113	0.109841286562133
114	0.110292350121732
115	0.110702779165046
116	0.112144109134301
117	0.112064324172882
118	0.113473387189795
119	0.113618308956953
120	0.114046822052466
121	0.114890624927425
122	0.116933517564053
123	0.117692501850654
124	0.117661574192815
125	0.119537517482775
126	0.119581701067994
127	0.12002927338597
128	0.12126349579811
129	0.121078411408217
130	0.1224443741868
131	0.123582892932809
132	0.122441528808784
133	0.124506480565693
134	0.125654424452273
135	0.12823261088348
136	0.128537928838323
137	0.128771083047188
138	0.130657824699988
139	0.132729895861394
140	0.131500943106608
141	0.133623869267547
142	0.136384395267262
143	0.136170507077625
144	0.137492128878013
145	0.138172357792252
146	0.139216465538061
147	0.140742726035255
148	0.14190422181652
149	0.143298196132042
150	0.144139723381046
151	0.143943185467922
152	0.146742896649081
153	0.146081305609892
154	0.144829689609536
155	0.146418935105891
156	0.150626494304682
157	0.151061550145407
158	0.152809388501468
159	0.152790246042187
160	0.154098110434356
161	0.154419572293655
162	0.157271246465637
163	0.15902974156708
164	0.160020933057814
165	0.161288386475384
166	0.162166011141895
167	0.164573138577342
168	0.164101889583493
169	0.16760651249072
170	0.168950501787308
171	0.169922709797454
172	0.171986198169144
173	0.172085410960731
174	0.172304561811881
175	0.17462671339091
176	0.175887760561658
177	0.176379250992487
178	0.177304695994692
179	0.178682510053137
180	0.181560134065397
181	0.183362715908206
182	0.184893608616449
183	0.188396607871789
184	0.18831741835161
185	0.189942071039092
186	0.189727978409095
187	0.190611006455104
188	0.192612569930361
189	0.194969975635891
190	0.195525333308746
191	0.196796063235591
192	0.197326123268562
193	0.199390595002789
194	0.201508517831985
195	0.199854080350081
196	0.201625734132958
197	0.203185200721246
198	0.205752798071178
199	0.204395664067936
200	0.208182081001997


==> figures/data/position-errors/RMSE-Type-I-coh2.dat <==
1	1.180402679532
2	0.977839041486946
3	0.875250732078224
4	0.818586921502345
5	0.763175797310268
6	0.712395368742959
7	0.669877645864318
8	0.628209865370051
9	0.59296329742319
10	0.560601108898103
11	0.532307537436198
12	0.50240493847742
13	0.482534044423576
14	0.465957048046113
15	0.451345093759915
16	0.438092144625679
17	0.425771242390739
18	0.421745575563926
19	0.416566585235949
20	0.405555109170036
21	0.398855718256669
22	0.396395089294707
23	0.389442557145099
24	0.37944665971321
25	0.372828818496249
26	0.365246947052865
27	0.358743757174432
28	0.351586314179383
29	0.345526749232008
30	0.342478581214772
31	0.337672605320911
32	0.33273114776539
33	0.333038101945338
34	0.331993588103922
35	0.325190420197913
36	0.321627051605783
37	0.31797470565065
38	0.31493958645436
39	0.314077754280314
40	0.313194090873569
41	0.310084975672534
42	0.309332301263412
43	0.308380234105195
44	0.305862671806475
45	0.306282545082194
46	0.301755332393276
47	0.298665619273464
48	0.294917044756454
49	0.291857218805968
50	0.292401153258324
51	0.293393894354496
52	0.292696420716523
53	0.292373527915116
54	0.291033321622716
55	0.287909895757726
56	0.286382937257331
57	0.284953346805111
58	0.282866498326694
59	0.282744248335988
60	0.282019430542587
61	0.284102567528367
62	0.286153943118208
63	0.286724540627494
64	0.286663742370463
65	0.29040958540824
66	0.289969913421144
67	0.288648240285393
68	0.291834300608738
69	0.290899812082102
70	0.292220245189848
71	0.293924613440558
72	0.296969874151915
73	0.29894227261652
74	0.296989195156791
75	0.297276082442046
76	0.297455372984538
77	0.298588277349415
78	0.302180002768496
79	0.304994071132111
80	0.305464250595412
81	0.305245591883625
82	0.309698905232647
83	0.309061850166903
84	0.313084404102232
85	0.314458358476922
86	0.316821364905954
87	0.317545759443553
88	0.318164051421283
89	0.322457898869388
90	0.326021232157757
91	0.3295886635239
92	0.329479885576547
93	0.336593307338429
94	0.342319655558069
95	0.341568497278504
96	0.341749371708583
97	0.347981380842337
98	0.34968830948995
99	0.352515812279661
100	0.35533562865654
101	0.356180608887876
102	0.359666951623455
103	0.362448788752867
104	0.369459561202395
105	0.373385784501647
106	0.375559094742545
107	0.38504084473559
108	0.386442936465609
109	0.389176946259253
110	0.392713726051055
111	0.396154882257813
112	0.404955263421645
113	0.411391733041209
114	0.412694860903646
115	0.417460004196322
116	0.421113361587653
117	0.428348593405645
118	0.433067401124084
119	0.437207144464809
120	0.438927483909103
121	0.442064675378728
122	0.447500225885777
123	0.452504812838978
124	0.459135456737559
125	0.463485488581838
126	0.471584287698496
127	0.476241986961073
128	0.484606252371978
129	0.488692691314351
130	0.492307791614826
131	0.495710967007365
132	0.499314741985077
133	0.508315476829724
134	0.516621894627998
135	0.5228994833074
136	0.532399771004207
137	0.543806385340741
138	0.547791370637128
139	0.55391128289369
140	0.558449843979471
141	0.56023728280587
142	0.566996055218061
143	0.574574126010255
144	0.581738915018753
145	0.591907933276162
146	0.598450439464485
147	0.604753513634447
148	0.611956528089046
149	0.619956774377028
150	0.628767405397813
151	0.635730822178799
152	0.638333025843817
153	0.646042427813117
154	0.653784430658284
155	0.669592019622606
156	0.682694829669563
157	0.685980687103857
158	0.686360684220598
159	0.701803376571032
160	0.711938454949444
161	0.725639054648386
162	0.735977994508048
163	0.743068792485489
164	0.751397655435132
165	0.75348653311911
166	0.760833270213033
167	0.767098630186586
168	0.776532272231779
169	0.787687716496955
170	0.795291272065943
171	0.801754753200763
172	0.801191932836363
173	0.811015923320335
174	0.816921734786942
175	0.825832017892994
176	0.842618392264758
177	0.850570090723175
178	0.859981084581239
179	0.861877152717526
180	0.869681736088361
181	0.880483959918269
182	0.890314028648287
183	0.90356430338943
184	0.914352410676715
185	0.922075048386746
186	0.923564196114489
187	0.930163510091829
188	0.94350887032525
189	0.953719326190042
190	0.968396661612058
191	0.975173530565758
192	0.984882053672982
193	0.993221431103852
194	1.00906092064115
195	1.01239417088731
196	1.0208961728316
197	1.03062124231973
198	1.03310284633739
199	1.04515536311668
200	1.06158219727381


==> figures/data/position-errors/RMSE-Type-II-coh0-PA-stacked.dat <==
1	1.93338575363717
2	1.1390829654329
3	0.917754342804043
4	0.770469454279081
5	0.688574585537414
6	0.631384703028326
7	0.583901329195349
8	0.548752009996699
9	0.520007929230589
10	0.500017089138611
11	0.484707171930934
12	0.474202793122486
13	0.467031464155528
14	0.459145895624554
15	0.456260985717206
16	0.445248006622227
17	0.438587182397909
18	0.429468074010613
19	0.42230186173909
20	0.416410009118792
21	0.406817520391875
22	0.400175426545071
23	0.393918767348951
24	0.38827728008158
25	0.381370328404753
26	0.375754665924795
27	0.36973374674877
28	0.365029255197029
29	0.357152838423964
30	0.347428881404571
31	0.343251796122766
32	0.339438871087082
33	0.337581453232122
34	0.32979167736422
35	0.330077072017976
36	0.326662925722015
37	0.327410112086131
38	0.328061229486479
39	0.326352179124553
40	0.321967936136249
41	0.320734528493417
42	0.319379399037409
43	0.312337703988813
44	0.308739755163575
45	0.308880619457263
46	0.309855693446365
47	0.307496275305564
48	0.308432602273709
49	0.306382206771317
50	0.304684323781056
51	0.3081824153576
52	0.306855643690071
53	0.305663665768644
54	0.303261723703225
55	0.304195864412907
56	0.300312961549467
57	0.299437198736613
58	0.2981388723723
59	0.299639606409993
60	0.298977164645721
61	0.298495587447833
62	0.299658187017364
63	0.300755207157268
64	0.301316454169481
65	0.298719667040636
66	0.301030780110789
67	0.301535212761845
68	0.302560392626668
69	0.303879879943136
70	0.304674656543954
71	0.303235010749621
72	0.304502015565026
73	0.306007065905999
74	0.307509650628788
75	0.307627045641275
76	0.310789564601744
77	0.309564006607643
78	0.310140857200101
79	0.312630455492624
80	0.313646073929334
81	0.317633602125798
82	0.317712486265222
83	0.319655796623844
84	0.320752128344435
85	0.323311133142655
86	0.327967556395921
87	0.331174728290483
88	0.334421182910547
89	0.331299126665467
90	0.336965644506855
91	0.3379044801383
92	0.340415867708739
93	0.342678128171218
94	0.346083153939116
95	0.346361318644114
96	0.348595548783752
97	0.351139220888697
98	0.354879349908329
99	0.358434772044393
100	0.364122961183307
101	0.362189921325362
102	0.364984798984899
103	0.372071952437641
104	0.375540170397837
105	0.383454665475027
106	0.384473299797187
107	0.390132395780321
108	0.392099502666099
109	0.397509327350486
110	0.402172480793974
111	0.40676456492876
112	0.411650669699319
113	0.415453389731436
114	0.41911495165987
115	0.422566608525379
116	0.426737274695484
117	0.431991653031521
118	0.438412332857758
119	0.444376105843345
120	0.45072219077819
121	0.456389192402888
122	0.462269717523888
123	0.469685427615998
124	0.475800530411537
125	0.481176564894127
126	0.48493582105916
127	0.493914500046608
128	0.496969234897739
129	0.505996017676369
130	0.507628981819546
131	0.515315221079275
132	0.523591569287135
133	0.529766779770776
134	0.535760017369508
135	0.54145511753001
136	0.546748334783997
137	0.551273672214568
138	0.560972369075066
139	0.565371817611466
140	0.568529545023748
141	0.573609467561011
142	0.585098951426878
143	0.592057367958659
144	0.599697823325538
145	0.602367550002858
146	0.609333611323339
147	0.620052221454336
148	0.622806457223794
149	0.622842692547963
150	0.631046839152962
151	0.638710443032968
152	0.648094841422688
153	0.655826206234384
154	0.664696542925029
155	0.671036814303173
156	0.677496858572129
157	0.678208873642396
158	0.693542689882482
159	0.697620261393084
160	0.707098929808814
161	0.719200618909316
162	0.728844944265416
163	0.744578738209094
164	0.75285969575168
165	0.764310430639406
166	0.774510672653832
167	0.783927969674631
168	0.789227955590609
169	0.795878641672503
170	0.801088147056038
171	0.815282618642601
172	0.82422542904696
173	0.832964855140706
174	0.843750365240098
175	0.856330149679978
176	0.860767358549943
177	0.87028301871799
178	0.877258750493023
179	0.890683226485095
180	0.894165342035574
181	0.896769800497279
182	0.907672701318131
183	0.919564316216536
184	0.931509554877862
185	0.946225392674705
186	0.954809661615987
187	0.963242434757955
188	0.967304385762954
189	0.978005211342428
190	0.977987875748303
191	0.985008426177721
192	0.99654501121861
193	1.00694604489708
194	1.01934238094832
195	1.03097937714142
196	1.04332662769828
197	1.05507941917291
198	1.06519844561659
199	1.07217397814502
200	1.07659687437143


==> figures/data/position-errors/RMSE-Type-II-coh0.dat <==
1	3.08461139672101
2	1.6790288605411
3	1.31677466525538
4	1.13067342520522
5	1.0157262644807
6	0.936655097442044
7	0.892955982325939
8	0.861449975413692
9	0.846121911208071
10	0.841584744896725
11	0.845185270755555
12	0.845354316092887
13	0.845491856726245
14	0.848031870502618
15	0.852400047427127
16	0.857446559947637
17	0.862013231843164
18	0.864915785742675
19	0.862156041252782
20	0.864323582361929
21	0.865308736111161
22	0.867175035793631
23	0.866643427581765
24	0.87083761284043
25	0.871319959342277
26	0.872911590478801
27	0.864723149384963
28	0.85892148194767
29	0.861529229937908
30	0.859897446792028
31	0.855178967685344
32	0.85456779939152
33	0.850174773491369
34	0.849828110707908
35	0.8491353753978
36	0.847355613137706
37	0.849270754572441
38	0.849774956440259
39	0.847258024952546
40	0.841609851571997
41	0.845742934862613
42	0.849478223296451
43	0.849760042452738
44	0.849572991111323
45	0.851148329129718
46	0.851441459105191
47	0.856450183582295
48	0.866629724164988
49	0.868479352725264
50	0.871375113328787
51	0.875415332765827
52	0.879375011921015
53	0.878623430848315
54	0.878595416980746
55	0.879241295205724
56	0.884760242399408
57	0.888825877730465
58	0.89156557082414
59	0.893910029885827
60	0.898117121442995
61	0.895013784058329
62	0.901688571129702
63	0.912548040500075
64	0.912819180813248
65	0.910629477109205
66	0.91746292509873
67	0.921847209293017
68	0.923131684121095
69	0.934424466581703
70	0.935683022476313
71	0.942189086666486
72	0.943257404692339
73	0.950314335312216
74	0.955935142550688
75	0.959388726776047
76	0.95746858551768
77	0.96091810156559
78	0.968288050273839
79	0.971834001691061
80	0.976694959093835
81	0.979287487487467
82	0.984932749398209
83	0.98932510894228
84	0.995598628428652
85	1.00480945566474
86	1.00962221756145
87	1.01816090549164
88	1.02806752411878
89	1.03186543564725
90	1.03762963626249
91	1.04117863940715
92	1.04346043546401
93	1.051887356374
94	1.06288068591527
95	1.0709566613326
96	1.08346029736397
97	1.09415404766315
98	1.09869263865575
99	1.10279117522401
100	1.1012317040174
101	1.10496649657651
102	1.10626678368142
103	1.11791179872461
104	1.1245255171101
105	1.12919579846856
106	1.13577582900187
107	1.14275746863438
108	1.15857924768569
109	1.17206039785117
110	1.17665721688681
111	1.18307977018085
112	1.18997646592769
113	1.206255579665
114	1.2101670593754
115	1.21992532359399
116	1.22517042658573
117	1.23123306361394
118	1.23709542554615
119	1.24199694374711
120	1.24947115118351
121	1.26252065945704
122	1.2706463742701
123	1.26940388706578
124	1.27518502870381
125	1.28528782996546
126	1.29715563442142
127	1.30958041704878
128	1.31483698461527
129	1.32324541659026
130	1.32711755804874
131	1.34460861868371
132	1.36203277639383
133	1.3759006837496
134	1.38409070823544
135	1.38462890995083
136	1.38694011915156
137	1.39842477284196
138	1.4044349490604
139	1.40788119957917
140	1.41911095430746
141	1.42780159364343
142	1.43622663033458
143	1.43895816135969
144	1.44934859327471
145	1.46206396371855
146	1.46809672062361
147	1.48191887147076
148	1.49672552879673
149	1.50659845302386
150	1.51339958005247
151	1.51893966301343
152	1.51775487520987
153	1.52399164954183
154	1.53505520781453
155	1.54438596336075
156	1.55950416293471
157	1.57347453958369
158	1.58317071973001
159	1.59171512344133
160	1.60597275580407
161	1.61861472753718
162	1.62547220361636
163	1.63339258856579
164	1.65113629919472
165	1.65952062079762
166	1.67790404421093
167	1.68586502929847
168	1.70179723648904
169	1.71152561191953
170	1.72296278131389
171	1.73501097242406
172	1.74973970239572
173	1.76274171010898
174	1.77576491759644
175	1.78464196129222
176	1.7963260372726
177	1.81144161484427
178	1.81837377004736
179	1.82860092387917
180	1.84178942446558
181	1.84641525298227
182	1.85574025589216
183	1.86414211746413
184	1.87564643711618
185	1.8893671601774
186	1.89492558258212
187	1.90971458816197
188	1.92388122814745
189	1.93562070870143
190	1.94525143945873
191	1.95440094109313
192	1.96540582369714
193	1.97851858045834
194	1.99649686038376
195	2.00640286266435
196	2.01069981458366
197	2.01998741817594
198	2.03242244769221
199	2.05013078619084
200	2.05776149552626


==> figures/data/position-errors/RMSE-Type-II-coh1-nc-data.dat <==
1	3.08861268501083
2	1.70478889990716
3	1.3266559296378
4	1.13484379084715
5	1.00728456775637
6	0.93047910166063
7	0.894766492662178
8	0.864571742192366
9	0.85085401116751
10	0.841451018578724
11	0.843177860218415
12	0.843418197488221
13	0.845580865160783
14	0.854677064496498
15	0.861762255090821
16	0.86480993637883
17	0.869500441266787
18	0.873133322705203
19	0.876441290045716
20	0.874623408554892
21	0.875794513700263
22	0.878724618403627
23	0.882190888485331
24	0.873188765239342
25	0.878457932371828
26	0.879458520592178
27	0.876168211272373
28	0.87022926338788
29	0.867407495808717
30	0.863267191485373
31	0.856774501298457
32	0.855887785095107
33	0.850024740747725
34	0.852121141800213
35	0.851707069229208
36	0.851858363404951
37	0.852807770502555
38	0.853292694746808
39	0.848846793642775
40	0.850963536416413
41	0.851538538763366
42	0.854627233280105
43	0.859062615495583
44	0.860520167889757
45	0.8677739297644
46	0.870660442977796
47	0.874624415523392
48	0.881081935115742
49	0.879076574183843
50	0.8772241759255
51	0.885450964804363
52	0.887471746005999
53	0.890012230781637
54	0.885455488885764
55	0.891150692981641
56	0.896509601541562
57	0.898423864254727
58	0.905623547397836
59	0.913202203270342
60	0.918351045989581
61	0.919688495733118
62	0.921399665755921
63	0.927667325887597
64	0.927952933349383
65	0.930148069185075
66	0.931866416540309
67	0.935069044748698
68	0.940208041088714
69	0.949435636358536
70	0.953932276252492
71	0.961992310862786
72	0.970176169902233
73	0.975435658823495
74	0.984148729646574
75	0.98221077352375
76	0.99342231782212
77	1.00086669607516
78	1.00830602273624
79	1.01035720702618
80	1.01892946439148
81	1.0197884029175
82	1.02500044381308
83	1.03207720649887
84	1.03630885707124
85	1.04365181774136
86	1.05034524128172
87	1.05549419558819
88	1.0635679254505
89	1.06822104781347
90	1.08139123892032
91	1.09603765557624
92	1.10777339184318
93	1.11447846199271
94	1.11014397602438
95	1.1132820203428
96	1.11906369510265
97	1.12520555850985
98	1.12289161785244
99	1.12716962284533
100	1.13503504916646
101	1.13744801006103
102	1.15029373842352
103	1.16230156468639
104	1.16828629850516
105	1.16809833009653
106	1.17177789882794
107	1.17623403967702
108	1.18282805160613
109	1.19412979691024
110	1.19732001981938
111	1.20322909751982
112	1.20990543296259
113	1.21625692614664
114	1.227176187364
115	1.23744235821278
116	1.24547898085212
117	1.25627564994105
118	1.25853478722226
119	1.26876822445776
120	1.28088233642298
121	1.29525264067784
122	1.30293539462524
123	1.31384145675679
124	1.3172176788931
125	1.33162061249475
126	1.34192711437009
127	1.3457427795878
128	1.34853447028413
129	1.35807483336085
130	1.3663110611109
131	1.38271144166752
132	1.39382906359442
133	1.40441104826007
134	1.41538063908263
135	1.41730552932462
136	1.42718168759466
137	1.43893123416455
138	1.45357287930659
139	1.4668637570294
140	1.48276207734971
141	1.49159573570933
142	1.50046857208133
143	1.52101874075404
144	1.53591334968828
145	1.54706440894665
146	1.55080063933072
147	1.55839137970548
148	1.56643727423442
149	1.58202174499807
150	1.6020105021166
151	1.60339691036016
152	1.61457964548685
153	1.62888916370354
154	1.63837257300101
155	1.64205072129615
156	1.6500717405449
157	1.66282390594385
158	1.67947090371311
159	1.69201986187576
160	1.69961316758822
161	1.70453541662194
162	1.71777447513433
163	1.73041045109078
164	1.74515759988348
165	1.75994321473339
166	1.76924045701977
167	1.78015267367017
168	1.78510077849963
169	1.79866187150025
170	1.80731980853074
171	1.81680688259277
172	1.81976535654852
173	1.82959379407182
174	1.8397452069372
175	1.86465182344106
176	1.86523433671674
177	1.87905911609765
178	1.88781069324162
179	1.90328132106529
180	1.91004019707771
181	1.91359141953776
182	1.9280023439968
183	1.92983113279851
184	1.93720842225427
185	1.94750736919485
186	1.96400069185609
187	1.97710935113315
188	1.99088032790794
189	2.00335838882659
190	2.02545577285069
191	2.03833948733632
192	2.05023734993646
193	2.06220249650976
194	2.07398641432791
195	2.08528971237549
196	2.100778651623
197	2.10958473793524
198	2.1268774790989
199	2.14021129570773
200	2.15202813963287


==> figures/data/position-errors/RMSE-Type-II-coh1.dat <==
1	3.08461110531887
2	1.67943324630585
3	1.31605220605997
4	1.13110084887124
5	1.01245920257991
6	0.93258232747825
7	0.885124205644708
8	0.851350536981633
9	0.834125641161939
10	0.824198548918894
11	0.822295681324029
12	0.814930649509123
13	0.807443550520962
14	0.798908422557343
15	0.790585622426303
16	0.783908214000375
17	0.776687242546326
18	0.769682778178783
19	0.75811567026082
20	0.748010906938588
21	0.739694021576335
22	0.730776949565777
23	0.719622032838409
24	0.711576894876779
25	0.701923185374264
26	0.694118807325384
27	0.68433563223445
28	0.675606414989816
29	0.669256689767875
30	0.662448954759546
31	0.656603050335205
32	0.653659129289621
33	0.645747003939207
34	0.63925176356371
35	0.634008448556939
36	0.629571900052423
37	0.624549248437249
38	0.619472091400465
39	0.614133190143205
40	0.609128243578993
41	0.605201812637314
42	0.600397350736161
43	0.594339804149039
44	0.590236317132011
45	0.585910775562968
46	0.582994001012726
47	0.579655711153143
48	0.577152475853195
49	0.574153838077299
50	0.570699282189385
51	0.567370068324469
52	0.564111112123375
53	0.560393863999319
54	0.556418729631266
55	0.553845006037529
56	0.55098065372649
57	0.54847054720465
58	0.546414475088316
59	0.544103286060069
60	0.543036697185318
61	0.539622431987826
62	0.537773157677774
63	0.535591940700797
64	0.533134733765784
65	0.53100174276527
66	0.529483464609617
67	0.528030085444429
68	0.526209445515503
69	0.525000250743741
70	0.523484098307384
71	0.522201385728053
72	0.520752261854006
73	0.519267982869659
74	0.517538894141403
75	0.516584182797624
76	0.514418907503397
77	0.513021307657555
78	0.51159936146943
79	0.51022407854292
80	0.508581710522878
81	0.506622532555331
82	0.506684219364919
83	0.505234592545187
84	0.50496531929003
85	0.504450368188108
86	0.503364628728355
87	0.503257468496214
88	0.503258188638192
89	0.50308038945602
90	0.501828340150661
91	0.500323362277302
92	0.499828138490652
93	0.499342504399529
94	0.499803391790239
95	0.499582360194485
96	0.499189573182399
97	0.498169225189089
98	0.497281542935133
99	0.496571712414369
100	0.495953251181945
101	0.495421757751027
102	0.494474084047892
103	0.494150340210911
104	0.493890746289003
105	0.492900567257983
106	0.493360347668167
107	0.49373055607051
108	0.49395530255963
109	0.494128288888384
110	0.493358885179511
111	0.492770499111738
112	0.492040024357708
113	0.491984276124411
114	0.490956470711213
115	0.490279431158165
116	0.490583101487856
117	0.490762864142118
118	0.490488749925015
119	0.490299532528323
120	0.490237769419988
121	0.490479598318677
122	0.490955222565121
123	0.491129738837838
124	0.490106178551459
125	0.490577705890202
126	0.490785648688685
127	0.490514688735824
128	0.490699067404078
129	0.490965282026993
130	0.491298374756365
131	0.491986443881657
132	0.492166045017522
133	0.493237384837737
134	0.493339673283553
135	0.492553899601326
136	0.492337410808398
137	0.492696234684545
138	0.493784602458227
139	0.494556521921007
140	0.495552142060967
141	0.497209471420689
142	0.498786614455848
143	0.49939112723466
144	0.499865362187902
145	0.500600467704553
146	0.501466776615347
147	0.502212400856287
148	0.503428053756217
149	0.503330231086207
150	0.502257131890596
151	0.501715035391245
152	0.500982782172108
153	0.500969278874213
154	0.502228706303377
155	0.503153985482641
156	0.504924649190755
157	0.506202748054385
158	0.507682133199434
159	0.507092727001613
160	0.507839403751342
161	0.508546901900957
162	0.508820309071751
163	0.509542763619007
164	0.511194239236348
165	0.513183661899054
166	0.514150194702715
167	0.515692925467316
168	0.516773177759782
169	0.516494727947465
170	0.517088012838898
171	0.51754451633591
172	0.517771882948895
173	0.518521162923557
174	0.519396805153252
175	0.519472230932264
176	0.519858878833757
177	0.520369265817403
178	0.521209879883233
179	0.521199047707362
180	0.522993016926907
181	0.523485908615116
182	0.524129019843277
183	0.52571158475592
184	0.526075533431057
185	0.527553286152335
186	0.527237601517089
187	0.528740847471464
188	0.529894050619633
189	0.531226018934091
190	0.533933397812833
191	0.534811833552563
192	0.535568083465394
193	0.535645691550308
194	0.538269233597952
195	0.537892511096741
196	0.537054380573724
197	0.538133787159398
198	0.540526691322839
199	0.542126031677039
200	0.543327740076887


==> figures/data/position-errors/RMSE-snapshot.dat <==
1	2.09844081782219
2	2.0957696686381
3	2.07368262330945
4	2.04752337081291
5	2.04827407981998
6	2.071824345382
7	2.02484055827916
8	2.0382874569619
9	1.97939885017825
10	2.04152053686179
11	2.02543625327191
12	2.02671754120019
13	2.04653751502547
14	2.00625303219101
15	1.97837509688204
16	2.00509746354048
17	1.9929965315892
18	1.98978313636476
19	1.97902878769044
20	1.99774510097697
21	1.98763260212613
22	1.97746990798377
23	1.98171895466281
24	1.97996573318362
25	1.96559156369156
26	2.00909017804039
27	1.954213849626
28	2.00773801333496
29	2.01420857220745
30	1.99278551488898
31	1.98856876030625
32	2.0001200622353
33	2.00592762435362
34	1.9889358630272
35	1.99602388318795
36	2.01182581385574
37	2.02136191565079
38	2.03139301587916
39	2.04146827155882
40	2.06210641522951
41	2.05066492500013
42	2.0514139333835
43	2.05169533063147
44	2.08405745539644
45	2.099101863668
46	2.10576751017485
47	2.08358490912553
48	2.06204744041842
49	2.12617982583191
50	2.12628624782799
51	2.12435339957824
52	2.13841866890194
53	2.18879909964756
54	2.16944377491713
55	2.18511987234307
56	2.19042970729274
57	2.19104060870359
58	2.2113503379687
59	2.21769114654834
60	2.24415546229588
61	2.24372552911589
62	2.27213851649882
63	2.2878212414725
64	2.28031555826589
65	2.32256683134596
66	2.31439794637369
67	2.34913797465587
68	2.35739173794179
69	2.34750668194594
70	2.36539014288407
71	2.37405238588358
72	2.40719325651169
73	2.39357229395135
74	2.4370319029155
75	2.47269583773789
76	2.47800477772428
77	2.47242722551744
78	2.50201619602356
79	2.50058888069925
80	2.54831004022056
81	2.54313730373184
82	2.58305648282951
83	2.63494041632463
84	2.62993046151783
85	2.63375887195999
86	2.6495280081356
87	2.66115476517231
88	2.64682708307216
89	2.74116742135972
90	2.76158427311475
91	2.7570381109562
92	2.75147905633284
93	2.7624750150624
94	2.81124182485856
95	2.82664820291104
96	2.87531676067285
97	2.88157556214197
98	2.90206342285031
99	2.92640017783271
100	2.95021712320215
101	3.0176230329319
102	2.9590482211358
103	3.00795698431589
104	3.02731764365929
105	3.04591380457634
106	3.06728669136144
107	3.11315349025299
108	3.09850828788493
109	3.15424163130101
110	3.16897753674137
111	3.23196601209031
112	3.21796618213172
113	3.24377826016571
114	3.22602748932744
115	3.35009091555011
116	3.32905034109028
117	3.35378476069374
118	3.37462753424916
119	3.47186805083816
120	3.45922531030268
121	3.42970100484587
122	3.5143996745497
123	3.5043781417979
124	3.61109164727688
125	3.59072615468059
126	3.60334335353496
127	3.65211596336489
128	3.66931647841826
129	3.6892256376609
130	3.71598678278936
131	3.75172174884402
132	3.79644926548231
133	3.79083067255882
134	3.8806686608804
135	3.88248946212239
136	3.88010214716865
137	3.9503892256018
138	4.01319182253385
139	4.02249365820304
140	4.0651640011456
141	4.06356100860563
142	4.12786556222773
143	4.10626976624306
144	4.1924916176133
145	4.25762079789805
146	4.24851717362749
147	4.29577086721313
148	4.29577737684435
149	4.3209900224118
150	4.35671168453004
151	4.36915702496368
152	4.45510241243183
153	4.50483895884095
154	4.47067484426358
155	4.56964041307727
156	4.61543038317429
157	4.61772662164515
158	4.66937540884119
159	4.67697444629102
160	4.70771376829936
161	4.79423572938808
162	4.82038192892483
163	4.84936199282981
164	4.90536877082043
165	4.94331608932709
166	4.93257956990501
167	5.01913565345472
168	5.00442850001566
169	5.07420227492654
170	5.08458792407384
171	5.13117461057918
172	5.22194640251581
173	5.21329274978754
174	5.26870809637412
175	5.33453638314099
176	5.31715348329923
177	5.45901207351057
178	5.39666630099267
179	5.44134188591581
180	5.45532876034533
181	5.50270095636697
182	5.54509104361749
183	5.59915932824478
184	5.71363187833215
185	5.74583308203976
186	5.75249691508258
187	5.82252404772916
188	5.86154917624592
189	5.91186489830274
190	5.97957574046977
191	5.96526466912744
192	5.99909821409076
193	6.07382507458981
194	6.06565665112429
195	6.16758477592892
196	6.14357563537273
197	6.24829928490253
198	6.28863402503439
199	6.25079645127796
200	6.46646305954283


==> figures/data/position-errors/interval-Type-I-coh0.dat <==
1	2.03087270938171
2	1.5126074047251
3	1.28134117637419
4	1.12982741606195
5	1.03202173028271
6	0.979431609072348
7	0.938444613718078
8	0.912368727981679
9	0.898699077357912
10	0.898901833341746
11	0.897149857757419
12	0.904322933039934
13	0.909377911811688
14	0.911187441482266
15	0.9231498868501
16	0.934673603839701
17	0.934288129568397
18	0.923913498549709
19	0.932148388749283
20	0.929845679362403
21	0.927551074444767
22	0.946383462677211
23	0.945147908654037
24	0.94354488576094
25	0.929114132577299
26	0.924551772716606
27	0.927691213030331
28	0.929566758981082
29	0.935885594060574
30	0.934004685330709
31	0.924573883255131
32	0.936400360865897
33	0.926817326971802
34	0.923748302294063
35	0.931887111378237
36	0.931870341759622
37	0.934661754865989
38	0.947837785356524
39	0.953312962553887
40	0.951345654753969
41	0.937732169037835
42	0.94366284551573
43	0.940292939062454
44	0.941347329340805
45	0.950706363362749
46	0.955971077027546
47	0.948172298774382
48	0.955643685396376
49	0.958874808321474
50	0.967210576487374
51	0.986650155369852
52	0.981422305977699
53	0.983067202180668
54	0.987411025630076
55	1.00384252821982
56	0.997588783070813
57	1.0022130692378
58	1.02144358546989
59	1.02653478974135
60	1.02845859325724
61	1.02624685928796
62	1.02558645431413
63	1.02976499140041
64	1.02968774117173
65	1.03239536990903
66	1.0244563576095
67	1.03375541064773
68	1.04027172701575
69	1.05160649857502
70	1.05313384021775
71	1.05481594909607
72	1.06486950512994
73	1.06275933355778
74	1.07092679152209
75	1.07844514027716
76	1.08547822812946
77	1.10130726447277
78	1.09658309906
79	1.1055451208978
80	1.11066405726065
81	1.11813831400249
82	1.13844832748392
83	1.13644313924422
84	1.14274951471243
85	1.14738371196571
86	1.15037497915635
87	1.14919810082855
88	1.16209935053785
89	1.15201015335307
90	1.16657923064408
91	1.17605047334706
92	1.17596591236428
93	1.19786893858913
94	1.20583288653436
95	1.20250639911253
96	1.21386283491477
97	1.2255910325058
98	1.24294723617167
99	1.21696872834612
100	1.24681655331422
101	1.24394130082326
102	1.23807518384667
103	1.24980603141659
104	1.26963587266193
105	1.27785253472279
106	1.27727540379599
107	1.28978040314385
108	1.28906798557984
109	1.29826490972322
110	1.30759209427717
111	1.31237566352652
112	1.32245840834799
113	1.32952058331122
114	1.334275959161
115	1.34732233147219
116	1.34668133706114
117	1.36688036911399
118	1.3851219328673
119	1.38328399947602
120	1.38682252443126
121	1.38407716995142
122	1.40470061078679
123	1.41056988492599
124	1.4235410152161
125	1.43901482047885
126	1.44558147410714
127	1.44617270502858
128	1.43690845506072
129	1.4693064625801
130	1.47813319077241
131	1.48773859896236
132	1.49434881131155
133	1.50891672218877
134	1.52107932545299
135	1.52659402483704
136	1.51912062548564
137	1.52450634963446
138	1.54096913528326
139	1.53679200422812
140	1.56365618442011
141	1.57372726608688
142	1.58995385964344
143	1.58873864764792
144	1.58537430891606
145	1.592558873259
146	1.61304783474462
147	1.63795163882784
148	1.63246225961037
149	1.6468483299379
150	1.65773681458294
151	1.66761514536459
152	1.67335948485431
153	1.68790097561594
154	1.69175113116088
155	1.71672874010625
156	1.74653408579587
157	1.74227317648604
158	1.77014335854445
159	1.77331898020742
160	1.77614863073085
161	1.78806289221112
162	1.81666973525597
163	1.82454910604827
164	1.84785157795708
165	1.85257171696512
166	1.85578561295709
167	1.8714703302596
168	1.86995424900922
169	1.91228405679047
170	1.90722613083489
171	1.92856492082776
172	1.93734281871183
173	1.93139492875975
174	1.96419560674144
175	1.96148838030318
176	1.97512204235186
177	1.99234654001549
178	1.98660796230393
179	1.97739593403169
180	1.98378545176484
181	2.01736612700459
182	2.0375948983837
183	2.04904665770355
184	2.04244307378653
185	2.04394576222538
186	2.05732131980737
187	2.06415968542421
188	2.0893474109066
189	2.10790055192372
190	2.12850606537362
191	2.13179209593152
192	2.13869609390819
193	2.16385759911582
194	2.15227842810788
195	2.1737228451479
196	2.18083758289405
197	2.18570757491209
198	2.22049488189189
199	2.25399984878038
200	2.24235905217294
200	1.22209490560375
199	1.208622919579
198	1.20024095724352
197	1.18141524798522
196	1.15393920307132
195	1.14290457210946
194	1.14711442684547
193	1.14604669154983
192	1.13466324175302
191	1.11800065612474
190	1.11863187675823
189	1.10696003915015
188	1.09520666348164
187	1.09181970066006
186	1.07212878295095
185	1.08826782483943
184	1.09339840176806
183	1.08067079859259
182	1.08133727438301
181	1.06896108482095
180	1.0633854287661
179	1.06660498438883
178	1.04909091070245
177	1.03307822964302
176	1.03335904310079
175	1.03882053861703
174	1.03301401426119
173	1.0236672282451
172	1.00807055239653
171	1.003446521993
170	1.0132331035618
169	1.00105140525374
168	1.00344666085797
167	0.997362633580119
166	0.982604271249729
165	0.988113112166012
164	0.97615071636415
163	0.963144207281917
162	0.941482614843489
161	0.935691392926004
160	0.933779902228871
159	0.9249972744701
158	0.923802192430158
157	0.914878105642229
156	0.905082966696883
155	0.926824939268074
154	0.895680718942488
153	0.890433766035451
152	0.882689588888992
151	0.870104808377089
150	0.863617755146153
149	0.874356446063195
148	0.869586264708812
147	0.854081294158724
146	0.857052757995465
145	0.843177254230622
144	0.827344016162603
143	0.820148883017692
142	0.82061207362783
141	0.842763865617551
140	0.837756015178888
139	0.827880189585001
138	0.819046455596669
137	0.809174100642097
136	0.792692377171339
135	0.804565248124169
134	0.792306159310126
133	0.793063403291448
132	0.785074560968747
131	0.767818012647592
130	0.769256118273971
129	0.761989417795725
128	0.763204605252057
127	0.759857767952123
126	0.75389769185639
125	0.75734672857564
124	0.745118594536728
123	0.753639623480819
122	0.739978298316233
121	0.732425681405399
120	0.734568519165038
119	0.71642473509869
118	0.718803196794286
117	0.712922665449817
116	0.722223978936664
115	0.712177605489751
114	0.701289875379527
113	0.696269071424391
112	0.6953922973862
111	0.687939559570304
110	0.687321091656749
109	0.676982227468611
108	0.682709279632938
107	0.676636120969184
106	0.673318414194935
105	0.678128666474165
104	0.679555141682815
103	0.668198139512444
102	0.653047125586235
101	0.652546010626223
100	0.660835472448599
99	0.650549159004179
98	0.647576001691547
97	0.641568986917083
96	0.638906540600098
95	0.632304114043233
94	0.627084442603526
93	0.618830220098202
92	0.616024711110488
91	0.61396629468084
90	0.623123990201557
89	0.614428094261359
88	0.613786419297081
87	0.603676603686379
86	0.592133203970674
85	0.596694570979878
84	0.595234660906596
83	0.592278486593282
82	0.592372751866431
81	0.58822519741444
80	0.586065726068655
79	0.575887690358489
78	0.56044307243719
77	0.556867008324802
76	0.567050658440371
75	0.572893506655757
74	0.564108674763751
73	0.564676805322572
72	0.56769041271229
71	0.559446312312658
70	0.559467064209355
69	0.55837342178237
68	0.547311513225667
67	0.542524820829227
66	0.538695590510872
65	0.538807910384992
64	0.540088124884276
63	0.547178848507147
62	0.543172515191606
61	0.540053478138522
60	0.547924473367043
59	0.535950125956171
58	0.542705576076768
57	0.534842528802734
56	0.529580432154981
55	0.529657368422311
54	0.52165846108121
53	0.535119204385205
52	0.527034130778645
51	0.512844222093845
50	0.510341405967166
49	0.513763798692952
48	0.498555803831732
47	0.507369111954832
46	0.506875288255411
45	0.499962479710806
44	0.496729801673399
43	0.494354662242789
42	0.506362931474812
41	0.495975764234914
40	0.495715534385718
39	0.504423776487269
38	0.498631146970751
37	0.496752699728309
36	0.491516551920493
35	0.491148877570089
34	0.489371574952383
33	0.482681565140853
32	0.484741603222646
31	0.48653637700063
30	0.486910479771933
29	0.485685521275194
28	0.479282140778274
27	0.481971739690295
26	0.486809433908245
25	0.477469796604439
24	0.484086576064373
23	0.487836396794763
22	0.489613176784996
21	0.487249352336686
20	0.494766757384641
19	0.493444361552212
18	0.492820407172994
17	0.487099206049443
16	0.486788703905388
15	0.482950865865515
14	0.483017936398043
13	0.482486936635914
12	0.479567868490591
11	0.481259328183796
10	0.468870549851353
9	0.475895092657788
8	0.477934268750633
7	0.484269287103551
6	0.496108929947422
5	0.52402827786574
4	0.560146997168882
3	0.644443398555903
2	0.760267947436338
1	1.04554925275658


==> figures/data/position-errors/interval-Type-I-coh1.dat <==
1	0.135513338990084
2	0.112451543199025
3	0.116658871190067
4	0.120014950620064
5	0.116513366547235
6	0.108164024455852
7	0.100346717161547
8	0.0949130001960054
9	0.0920780815929952
10	0.0916792281628902
11	0.0896512752666852
12	0.0908520535384981
13	0.0911939559300474
14	0.0893602875264833
15	0.0896289759830484
16	0.0903979854716314
17	0.0873458138214371
18	0.0873717236706383
19	0.0875830028315962
20	0.0885103332477601
21	0.0878669136801954
22	0.0884431011193712
23	0.0886965836525464
24	0.0878504383507447
25	0.0869304802429983
26	0.0873872932449522
27	0.087170621935747
28	0.0874105134357718
29	0.0870397873065422
30	0.0871046797454189
31	0.0878601326001948
32	0.0883409601809871
33	0.0884916771167396
34	0.0876342798199205
35	0.0878086190446782
36	0.0888671027178764
37	0.0874812718986032
38	0.08713492516398
39	0.0865684287592935
40	0.0880149402018472
41	0.0882524148006825
42	0.0881303068237449
43	0.0899338848275042
44	0.0895958476886053
45	0.0885714103141498
46	0.0885249751982102
47	0.0877147117789081
48	0.0881576779471087
49	0.0884738562639107
50	0.0896363687026452
51	0.0898407257138174
52	0.0908983706676759
53	0.0907493034399169
54	0.0923246306190567
55	0.0903676639865389
56	0.0905507346854347
57	0.0901589001327677
58	0.0901018199471244
59	0.0920695399633349
60	0.0913506904815298
61	0.0913698592448599
62	0.0925793067783214
63	0.0928524622084684
64	0.0936669003586613
65	0.0957746880636158
66	0.0942764044236317
67	0.0945166610608071
68	0.0958941198754122
69	0.0958184692107189
70	0.0970701223478007
71	0.0958490219519407
72	0.0970712713205828
73	0.0972199389849381
74	0.0966150084100385
75	0.0974832837257163
76	0.0987838750876105
77	0.0992647214338759
78	0.0991615179713859
79	0.0991569508328354
80	0.0993729712091113
81	0.102667634765586
82	0.102147599921647
83	0.102266772929056
84	0.102035553936639
85	0.103964262495112
86	0.106060697434684
87	0.104025931171029
88	0.10523294882759
89	0.107435000071185
90	0.105782441629364
91	0.10661902400897
92	0.108570157793975
93	0.109319555834967
94	0.109287819839872
95	0.109693099202294
96	0.111273615254055
97	0.112428013710109
98	0.1134769555466
99	0.1133490215886
100	0.113088211317132
101	0.113214856365257
102	0.114683010059167
103	0.116571820767039
104	0.117531833822779
105	0.117502470176886
106	0.116984750967043
107	0.119491740271273
108	0.121291500940221
109	0.122604397416708
110	0.122567940180191
111	0.122703850563803
112	0.125923940035417
113	0.12607494201421
114	0.127841303761285
115	0.127932481054042
116	0.129505822179986
117	0.130450193248699
118	0.133267832021601
119	0.131990173592335
120	0.13100836845213
121	0.132902028956051
122	0.134738322596076
123	0.135199395397132
124	0.136032701075597
125	0.138339007135421
126	0.13667252538931
127	0.138878781776648
128	0.139342126359666
129	0.13896067614571
130	0.143240054358364
131	0.141529573154904
132	0.14200220590932
133	0.143295291285797
134	0.147263981706755
135	0.147954830829959
136	0.146023343014725
137	0.148076422053305
138	0.150275993856099
139	0.15281529834069
140	0.151803507613792
141	0.153189347389056
142	0.156391816155421
143	0.157758126519568
144	0.159011171210267
145	0.160957898811187
146	0.161840043930525
147	0.161533280164068
148	0.16450466135159
149	0.165646763378066
150	0.164943138561312
151	0.165430764720914
152	0.168243178786125
153	0.168001013215351
154	0.166206926065254
155	0.168903010334752
156	0.17409082422989
157	0.173940964579524
158	0.175844361171945
159	0.176199560089471
160	0.180985697852107
161	0.177249876164562
162	0.182974841341813
163	0.183702346271524
164	0.185350763538279
165	0.186335571471925
166	0.183922022523847
167	0.188744429720672
168	0.191722897983149
169	0.19239684783922
170	0.193954221906112
171	0.196131925428904
172	0.196789439857353
173	0.198032057990677
174	0.19811550958393
175	0.199586044789723
176	0.203207055847107
177	0.202852310778399
178	0.204581367526239
179	0.205426574095792
180	0.210101804960761
181	0.210312151862064
182	0.212752315228097
183	0.219413258975733
184	0.218218234522972
185	0.221179268014679
186	0.219947372702268
187	0.219402627956843
188	0.22365617032283
189	0.226341432725943
190	0.226760417646275
191	0.227291494232393
192	0.227188925515164
193	0.229800694844063
194	0.230811926591392
195	0.22830704310116
196	0.233248488687875
197	0.23478379532938
198	0.2355124451731
199	0.233567184327163
200	0.240544975740148
200	0.108122273197557
199	0.105719689860165
198	0.107096921199703
197	0.105259036730371
196	0.10725187260856
195	0.1045509730568
194	0.108202651562792
193	0.104404339579787
192	0.105536426229547
191	0.104356458478568
190	0.101621466474028
189	0.102725841072648
188	0.0999314774753956
187	0.099692252261005
186	0.098422311635099
185	0.0991555568941681
184	0.0994844445278087
183	0.0981797234593257
182	0.0974229364004405
181	0.0975032523304693
180	0.095658001662225
179	0.0944222968764473
178	0.094679173565916
177	0.0921066380590521
176	0.0917871924847568
175	0.0911382860686062
174	0.0908486365205649
173	0.091485907059943
172	0.0919520965548292
171	0.0900227782310072
170	0.0891370595636688
169	0.0861503562214877
168	0.0858497520764787
167	0.0858745297098557
166	0.0860140004980937
165	0.0842024232488333
164	0.0845543180617486
163	0.0858361806902765
162	0.0829990345069951
161	0.0811630172290062
160	0.0809528040628661
159	0.0821091436796241
158	0.0801171076870733
157	0.0801892213629136
156	0.0788984781803948
155	0.0772399175737871
154	0.0762465946047339
153	0.0769094813125939
152	0.0783479469336073
151	0.07777634565891
150	0.0778190688056364
149	0.0760563478680926
148	0.0758059773444902
147	0.0758071034375201
146	0.0737414209375383
145	0.07233858951922
144	0.0725796681919024
143	0.0734644901034147
142	0.0708059633165155
141	0.0715889732034345
140	0.0703257663155281
139	0.0729191664099055
138	0.0705092349641483
137	0.069380504496319
136	0.0699678152584632
135	0.0687281313569671
134	0.0683973506157828
133	0.0674155057792238
132	0.0661313024370511
131	0.0666464907408798
130	0.0661079553015014
129	0.0669762423681457
128	0.0651799454573837
127	0.0636689160192249
126	0.0640132648118711
125	0.0639970548786425
124	0.0634462727822253
123	0.0637719809264074
122	0.0629615146588526
121	0.0616659439409418
120	0.0623014197792112
119	0.0615545093157744
118	0.0606207411193859
117	0.0604914941324801
116	0.0600011469048983
115	0.0609733663951039
114	0.0610265212888146
113	0.0593901405341982
112	0.0601519496814571
111	0.0590870907885536
110	0.0581910744150697
109	0.0577381460340132
108	0.0575583384662687
107	0.0561444664197438
106	0.0563690093565794
105	0.0558864377569586
104	0.0557547146041142
103	0.0569077362492037
102	0.0563352167268569
101	0.0547685918256277
100	0.0552028862730695
99	0.0545238762467847
98	0.054205198330112
97	0.0535140653851766
96	0.0535212702590248
95	0.0525965313807767
94	0.053258026863169
93	0.0521042872554338
92	0.0512407376488224
91	0.0515692248627886
90	0.0519751621829511
89	0.0521047876452907
88	0.0501121203107782
87	0.049805345724428
86	0.050354431748196
85	0.0502879368171136
84	0.0498638858913337
83	0.0499401973062633
82	0.0487565596373379
81	0.0486012609822778
80	0.0484434799269865
79	0.0477819051005568
78	0.0484989985630215
77	0.0476636982139595
76	0.0478004690547375
75	0.047506006384249
74	0.0473175293269331
73	0.0467563114885379
72	0.0467114112734181
71	0.0461807005160468
70	0.0464499116628554
69	0.0472516333057287
68	0.0462451054097168
67	0.0454654059018219
66	0.0459913873347612
65	0.0462045126650415
64	0.0467490759182384
63	0.0459338319948473
62	0.044909770845656
61	0.0444244362070653
60	0.0445803925132053
59	0.0448522756893786
58	0.0441289686365003
57	0.0444928733826332
56	0.0440481682386491
55	0.0439850760331413
54	0.044476003528694
53	0.0436347904798107
52	0.0445758700887613
51	0.0433815452347991
50	0.0432758667457983
49	0.0437614002546891
48	0.0430529029764888
47	0.0435138696324096
46	0.0433168859990628
45	0.0431036352566882
44	0.0429699002054758
43	0.0430938412852027
42	0.0424417520234786
41	0.0429516967939436
40	0.0429795679781344
39	0.042339243141858
38	0.0424087665459196
37	0.0419965164835586
36	0.042741463534011
35	0.0423598053464772
34	0.0423611857552599
33	0.042629548311172
32	0.042579151407053
31	0.0423217789156051
30	0.0424941546544386
29	0.0422138844313945
28	0.0412861526069887
27	0.0416978035172469
26	0.0420259295570086
25	0.0422705512667451
24	0.0425355586412436
23	0.0421791073363958
22	0.0421010974319883
21	0.0421662706589054
20	0.04214147905562
19	0.0420513281493065
18	0.0420593005109894
17	0.0412250529849588
16	0.0417502123833917
15	0.0436014448426956
14	0.0423199979204412
13	0.0432680967626523
12	0.0436802641320019
11	0.0445323843601455
10	0.0435260222200422
9	0.0438641590984165
8	0.0442267471062751
7	0.0462113946319288
6	0.049530641287363
5	0.0538212726412142
4	0.057933009295228
3	0.0557989570192692
2	0.0518264687848788
1	0.0605939277993885


==> figures/data/position-errors/interval-Type-I-coh2.dat <==
1	1.31612546548806
2	1.02494579474516
3	0.915149690086991
4	0.852984601124961
5	0.778299613817243
6	0.717204596664619
7	0.667293866433554
8	0.618834272954085
9	0.583442521264614
10	0.548277564003872
11	0.520894059891736
12	0.505740110115898
13	0.489081292691721
14	0.469341628144509
15	0.47675412574804
16	0.469200500289823
17	0.457004366256045
18	0.466031012841337
19	0.450774722445763
20	0.454243177209144
21	0.451116653881933
22	0.43954354912926
23	0.434616115058431
24	0.425301306752663
25	0.418546357114367
26	0.411766969342399
27	0.399570738151686
28	0.392194981461757
29	0.397365448577377
30	0.388957765232471
31	0.382308416965223
32	0.371370639695244
33	0.374932421309007
34	0.376181313701293
35	0.363074396146688
36	0.361717856640054
37	0.359693354845766
38	0.358711711978134
39	0.35161790685738
40	0.354010396194578
41	0.349994702298064
42	0.349359278634183
43	0.34680150716722
44	0.341064553452927
45	0.349678013527195
46	0.346678756614138
47	0.339256832540583
48	0.332996979698854
49	0.329979744122104
50	0.330338200422672
51	0.331830921901214
52	0.331085552441083
53	0.329380266735771
54	0.335064321376607
55	0.326587046088536
56	0.323667939737364
57	0.325767245667231
58	0.320922974620812
59	0.322417465174775
60	0.319156567273748
61	0.324410437024299
62	0.328721292020541
63	0.328862175270566
64	0.3273702828378
65	0.329300928909464
66	0.331327747933682
67	0.326694232308969
68	0.332179603858393
69	0.329019514632956
70	0.332078404530433
71	0.336522241224798
72	0.337057229794128
73	0.340270171186467
74	0.335887160207006
75	0.335478600048162
76	0.340044517573172
77	0.339542146318711
78	0.344043116318714
79	0.350236984213863
80	0.348932681293214
81	0.347113881787458
82	0.350552585734729
83	0.353679393015374
84	0.355007513474163
85	0.359564139259133
86	0.361774949126366
87	0.356338553370381
88	0.366766941228884
89	0.364305125061573
90	0.367637860134184
91	0.364174437327639
92	0.365133517217152
93	0.370261969654499
94	0.380791831382226
95	0.383422459469122
96	0.377498757265561
97	0.38958634451522
98	0.392950608797799
99	0.397465231527304
100	0.402844788732662
101	0.401392885343839
102	0.40223311446872
103	0.40801994166344
104	0.415005570844427
105	0.427410354585253
106	0.423623827715513
107	0.431923388695287
108	0.440329863730718
109	0.439628536700078
110	0.442438994039647
111	0.451398125239805
112	0.458369679779655
113	0.463270152428001
114	0.466044150159474
115	0.474266666392771
116	0.479514228448262
117	0.480836299630457
118	0.488042609332052
119	0.494035970323989
120	0.492098006701012
121	0.50456641580791
122	0.502064792282859
123	0.513739647689311
124	0.515080646759454
125	0.513861879015853
126	0.532820501937825
127	0.533472901274061
128	0.551152614054053
129	0.557900691989966
130	0.565477628066472
131	0.570343407139845
132	0.570234401807208
133	0.578727464317615
134	0.573675107051705
135	0.592684736747127
136	0.592363953763451
137	0.614893115869352
138	0.61887159217269
139	0.626397626764192
140	0.62816037093487
141	0.639480100138172
142	0.637305348703808
143	0.645804230474326
144	0.655399356919703
145	0.662948211934159
146	0.667443561923912
147	0.684367592658734
148	0.686706767366256
149	0.703895415771607
150	0.697548169344592
151	0.712764409051947
152	0.714282703912261
153	0.73282081621636
154	0.741645189850076
155	0.751523646538738
156	0.782321109749668
157	0.780723276329827
158	0.79423140101837
159	0.807669287755419
160	0.803054235146873
161	0.820967663117299
162	0.837860587109755
163	0.851189502512096
164	0.853296430709569
165	0.847311062730904
166	0.857032844919864
167	0.859883745798776
168	0.854637077298185
169	0.892894716990079
170	0.885323487276989
171	0.893426596667428
172	0.894588204489099
173	0.897519772361401
174	0.918059314718878
175	0.92435355926309
176	0.953007069157913
177	0.971925610806987
178	0.978668168900273
179	0.986372640517891
180	0.984052279103021
181	0.992794990609441
182	1.00349986141159
183	0.998853250165436
184	1.02195474710802
185	1.01898071349801
186	1.03641615463519
187	1.03755114357726
188	1.06264157056667
189	1.06080409948897
190	1.0946946528443
191	1.09668726140373
192	1.10881363176179
193	1.10893379625042
194	1.12971942117631
195	1.13536553712472
196	1.16388926705233
197	1.1720983982831
198	1.17190874240857
199	1.1892862506918
200	1.21596900824753
200	0.391978583240006
199	0.375014737278634
198	0.381075647589289
197	0.382504286384311
196	0.370436158284262
195	0.374520025680213
194	0.372317747801353
193	0.361740160034631
192	0.362757407624598
191	0.351379806669264
190	0.344781633944252
189	0.348477797101465
188	0.347096990527496
187	0.341792320798155
186	0.3377891764557
185	0.341608295986266
184	0.343205490836192
183	0.335495752162161
182	0.335770203378331
181	0.328314042159779
180	0.318027886857882
179	0.319794893169708
178	0.319249873956118
177	0.3176582881532
176	0.307759819583536
175	0.303884209800018
174	0.301235156704566
173	0.303568912533872
172	0.298130982463104
171	0.295912662933606
170	0.29028364311347
169	0.285292238519135
168	0.27763840465586
167	0.28268542695972
166	0.284211891430213
165	0.278204446446114
164	0.277255574132955
163	0.273159187933241
162	0.280135287850922
161	0.277067816261784
160	0.270684453211591
159	0.265905723155116
158	0.259117439560975
157	0.258670708683292
156	0.261004278536151
155	0.259015442249922
154	0.249017116510057
153	0.255897816003781
152	0.251629312482624
151	0.246530748183203
150	0.240964869081749
149	0.240106205724431
148	0.228984544946628
147	0.230602283971031
146	0.225049751324773
145	0.227260867597738
144	0.228125966721497
143	0.224165759190573
142	0.216800870680985
141	0.213346895667612
140	0.221379118153222
139	0.218037269380765
138	0.210758482647529
137	0.207561444526705
136	0.214628908627986
135	0.207362241414066
134	0.19990165789093
133	0.196684047683277
132	0.201527240192027
131	0.198331970548207
130	0.196683004721953
129	0.195471839410189
128	0.189806240027072
127	0.188391766981936
126	0.188321221019954
125	0.184351973208712
124	0.179192080247591
123	0.180512813162843
122	0.176188454653275
121	0.173706685955886
120	0.167991102189403
119	0.167519055539637
118	0.177040339447793
117	0.17491192944952
116	0.175184676171529
115	0.174021069794361
114	0.167713970234857
113	0.166052102339392
112	0.163458730800625
111	0.162881421971843
110	0.160054002435228
109	0.159119228149483
108	0.159917686344285
107	0.16099699650152
106	0.156770301107512
105	0.153384070014399
104	0.156038977295853
103	0.148574042861342
102	0.152400890584159
101	0.147202799638703
100	0.148522514400699
99	0.148671125237612
98	0.14361619503828
97	0.144916485482487
96	0.141319810139302
95	0.138936175829438
94	0.140588169808131
93	0.138324968035302
92	0.13224034525947
91	0.134888429851558
90	0.132464854647731
89	0.129871763688526
88	0.134469956954074
87	0.131468388129604
86	0.133073315491943
85	0.131069491123143
84	0.129195994916264
83	0.130043475405495
82	0.131246785695484
81	0.131402520313302
80	0.131416151101655
79	0.128037931344127
78	0.126103729980084
77	0.125416737256627
76	0.122043147657224
75	0.123502155277149
74	0.12404780058079
73	0.126361178899729
72	0.128294727532722
71	0.120535553136836
70	0.120367678163797
69	0.122025074535234
68	0.119590860925581
67	0.11903119100669
66	0.12174862153718
65	0.124617795908626
64	0.117780527139546
63	0.117128886640468
62	0.119093781818547
61	0.117518066570911
60	0.116049595061039
59	0.116843742986337
58	0.119315165863602
57	0.117442113417741
56	0.121736341890284
55	0.118252720642338
54	0.120939822525805
53	0.118134608634561
52	0.121195080272993
51	0.117606611462497
50	0.11933461592881
49	0.121021176240007
48	0.12146066685294
47	0.1208377434833
46	0.122246327749172
45	0.122563687986626
44	0.12125592328406
43	0.125577712968638
42	0.121768536459512
41	0.122992914747591
40	0.12142708155734
39	0.121634453356518
38	0.12258246338116
37	0.122682057895925
36	0.12291222834808
35	0.125731418932638
34	0.129838468152305
33	0.127567755371319
32	0.129411062519188
31	0.127602691560833
30	0.12940548755139
29	0.130565384045638
28	0.133198969136418
27	0.136773539418888
26	0.133809093515598
25	0.138048549055181
24	0.140744167138091
23	0.141098333514742
22	0.146882550296002
21	0.146235595385462
20	0.144681887507323
19	0.146405125034524
18	0.14475508511317
17	0.151088765238169
16	0.146481566586078
15	0.150822875597151
14	0.156750162397375
13	0.152853143619678
12	0.156058473307104
11	0.160177016325115
10	0.166519649430959
9	0.181012698815922
8	0.18525850105497
7	0.201621342631063
6	0.21446536171547
5	0.235118807570797
4	0.257771204547584
3	0.274687216828407
2	0.296465779451667
1	0.382702879029682


==> figures/data/position-errors/interval-Type-II-coh0-PA-stacked.dat <==
1	2.25123000008759
2	1.26093321117089
3	1.01475368390091
4	0.83880312658384
5	0.744869332189589
6	0.678519314474908
7	0.616223386243325
8	0.58482248446507
9	0.548990516373719
10	0.533802996777168
11	0.518745130638768
12	0.505451039924167
13	0.506791522437511
14	0.497379751093012
15	0.49728017382962
16	0.48176433242399
17	0.483749191215251
18	0.471459653360264
19	0.472002087722215
20	0.466704931572396
21	0.459754923836968
22	0.450370068336326
23	0.452356698905424
24	0.442845194931357
25	0.433071575384178
26	0.427386334228342
27	0.419675431244242
28	0.421219236373462
29	0.406574867237269
30	0.3936668391933
31	0.388199183188022
32	0.3823081616955
33	0.384751667103349
34	0.378250450333561
35	0.376202222855859
36	0.369760885287889
37	0.375300787549724
38	0.374366590691472
39	0.3710618267855
40	0.365716387686293
41	0.372214354338225
42	0.365034186867035
43	0.358119866520371
44	0.352215450124766
45	0.349426892475751
46	0.346471713277228
47	0.352165213742947
48	0.352270364038054
49	0.345763452932829
50	0.344121890832507
51	0.35071755364485
52	0.349016102129009
53	0.349800907186289
54	0.342859537096641
55	0.343082593491547
56	0.342293421507714
57	0.333825760353275
58	0.334307603493841
59	0.336420032230796
60	0.337305637639377
61	0.337814065415364
62	0.34172080204071
63	0.341459965401881
64	0.341857191468678
65	0.339592287997185
66	0.339239519083363
67	0.344395157336728
68	0.343767038320303
69	0.347745855717059
70	0.345170628589787
71	0.341157800798479
72	0.34594531606398
73	0.346144438175321
74	0.347960779285322
75	0.351301752798538
76	0.354674629512264
77	0.358262418512409
78	0.353877551797315
79	0.355715114366256
80	0.357245086051023
81	0.361871578852153
82	0.363642311643665
83	0.36300073100356
84	0.361711577703444
85	0.370240244208886
86	0.372491444139993
87	0.371652070808504
88	0.37673409124333
89	0.378189554667316
90	0.381843831817385
91	0.387219792355248
92	0.39020023344542
93	0.397223034348954
94	0.393319778120023
95	0.395243804287719
96	0.394627720536531
97	0.395119958965074
98	0.398563213662764
99	0.406870140933882
100	0.410988174409224
101	0.411286636391884
102	0.413682494132289
103	0.423057709395207
104	0.428702721731071
105	0.435360439111198
106	0.438976602471102
107	0.444827038047225
108	0.441747920439495
109	0.454557208556641
110	0.461389986664683
111	0.469350988406726
112	0.469439345292219
113	0.465185582966409
114	0.475007738081146
115	0.480771176270976
116	0.481943582722506
117	0.487060942764675
118	0.489246113319493
119	0.49694673531447
120	0.508167488885634
121	0.516275004208485
122	0.525123135334899
123	0.534213327117632
124	0.539606786872109
125	0.549187348021652
126	0.550779339271756
127	0.556018333207037
128	0.567910601651071
129	0.583175870043482
130	0.581413998337779
131	0.593435933024373
132	0.591226904750772
133	0.597987600398549
134	0.604823726307058
135	0.609029609069567
136	0.622448158181718
137	0.634361329419619
138	0.640515272637603
139	0.63702560995096
140	0.641627198639857
141	0.655604583185214
142	0.659176696198115
143	0.66144783905073
144	0.677933896684353
145	0.682040993638593
146	0.691190119524816
147	0.690292598468662
148	0.706868262172228
149	0.701480159743848
150	0.70868726938794
151	0.71319232017185
152	0.730684742801972
153	0.743692836091417
154	0.743057563756622
155	0.751268241470188
156	0.771425656378299
157	0.772046330087589
158	0.781151660793706
159	0.787266270350238
160	0.799960500997128
161	0.800537713181241
162	0.823706719968743
163	0.842812062765092
164	0.852790712076488
165	0.860657629024759
166	0.881357752298261
167	0.894056218093385
168	0.896848373051592
169	0.899572423016595
170	0.910026992844238
171	0.923705745151769
172	0.930582617079298
173	0.924907631155403
174	0.926367603773858
175	0.956364592380077
176	0.960762506977328
177	0.972407055452515
178	0.986050701222726
179	0.990433935820584
180	0.979687466243359
181	0.987926094771453
182	1.01704185181812
183	1.03734030160249
184	1.04257887754042
185	1.05403575414394
186	1.06728869885848
187	1.07111611333107
188	1.09425778531072
189	1.1020666885171
190	1.09720738527717
191	1.1049524851354
192	1.11544799553831
193	1.13298898536394
194	1.15129769694204
195	1.1514711176843
196	1.16260759361901
197	1.17287087819868
198	1.19104989153402
199	1.20614133001484
200	1.21010720187579
200	0.385450298464838
199	0.377039076043758
198	0.377007708226751
197	0.379381603697392
196	0.376053521658474
195	0.381152063910143
194	0.370764461082561
193	0.367069378995996
192	0.363282750671973
191	0.362811597390415
190	0.348913250706281
189	0.351928878583851
188	0.355655218687518
187	0.354812853053566
186	0.345883741920611
185	0.339918583567122
184	0.337892196401208
183	0.337001060102536
182	0.333048819022815
181	0.325438080111187
180	0.335840821671152
179	0.324492731045623
178	0.313670378264446
177	0.317079440419749
176	0.307524665360845
175	0.30502435859787
174	0.307045795226649
173	0.30019653237614
172	0.307610414997523
171	0.303150378276409
170	0.30808025188557
169	0.303613418427945
168	0.297606414280655
167	0.294234658614873
166	0.2916793764463
165	0.287447501442261
164	0.288095418259834
163	0.282060051509497
162	0.27434425517317
161	0.270338725912836
160	0.267352840600084
159	0.257321255796816
158	0.258977705595842
157	0.255610733207005
156	0.260239808330451
155	0.25455763863101
154	0.251970111488036
153	0.253218412289467
152	0.25310100771112
151	0.248019774952273
150	0.239948708776655
149	0.236431457446985
148	0.239733255739154
147	0.238282164906593
146	0.234327460008913
145	0.237691618738151
144	0.235249740375675
143	0.230469261422002
142	0.223242181915468
141	0.222026549013547
140	0.217304279320069
139	0.224123448341808
138	0.21760885070087
137	0.219193357890292
136	0.218225562341247
135	0.215561709518561
134	0.210281374314885
133	0.212549295782946
132	0.209663324599671
131	0.199923523986406
130	0.201804499016343
129	0.200973614484925
128	0.198088490491993
127	0.194388853955255
126	0.193316102444105
125	0.189785858653068
124	0.186612476132095
123	0.186312189582501
122	0.189716444215164
121	0.186685406100152
120	0.183280062989307
119	0.17809532045588
118	0.179739346733934
117	0.174914488642656
116	0.170212136412489
115	0.171257220110666
114	0.169413276719562
113	0.170511818131964
112	0.165550199463817
111	0.169904628095245
110	0.165916055452425
109	0.165789709852984
108	0.165074960307258
107	0.166087898223287
106	0.16263597257244
105	0.163789922839069
104	0.155406004887565
103	0.153789005538123
102	0.146274332130514
101	0.149279867198389
100	0.146771146688509
99	0.149437737088019
98	0.14761091618675
97	0.147495596892792
96	0.146041351902649
95	0.143302365166946
94	0.143653316153283
93	0.145971639965675
92	0.144815505286506
91	0.141772876790949
90	0.140845336953541
89	0.141261441522432
88	0.139179182034311
87	0.135857391122292
86	0.139399778917673
85	0.137055608182679
84	0.134515504426824
83	0.133760578468465
82	0.13499760932681
81	0.132895270243424
80	0.132575487785291
79	0.131887892944504
78	0.133026530486
77	0.1296661805125
76	0.131904779436319
75	0.131866503947731
74	0.128718115991823
73	0.128311800181022
72	0.12831990620951
71	0.126858397320016
70	0.12892498339766
69	0.127057098754946
68	0.126500299549145
67	0.127015576329543
66	0.127859149213361
65	0.125448527918546
64	0.128548283838569
63	0.125502713721863
62	0.127995687114304
61	0.129849237861085
60	0.128766046547997
59	0.129473430657428
58	0.127735394613958
57	0.12607556037077
56	0.127616268417647
55	0.129006068932071
54	0.131242218012048
53	0.130453040298969
52	0.131414697313814
51	0.130315627414844
50	0.129819485304562
49	0.128347430376667
48	0.130316721400327
47	0.131369371233128
46	0.133053974744701
45	0.134895026793438
44	0.133011389797457
43	0.136099568873785
42	0.138213868015946
41	0.137321594513213
40	0.139546784940993
39	0.137682906163169
38	0.140819390722112
37	0.140868654655904
36	0.142044719674662
35	0.144344608821031
34	0.142372823999806
33	0.147515430740198
32	0.146130578710955
31	0.147838981780751
30	0.149111889367441
29	0.153872175159437
28	0.153210893929665
27	0.156981874188858
26	0.157594239355957
25	0.163844362512688
24	0.160659590402486
23	0.164975584601015
22	0.167067000209408
21	0.169043545415795
20	0.172008470405447
19	0.173005269605813
18	0.176576960727801
17	0.176082446723457
16	0.181967171432483
15	0.183780456159914
14	0.181505485211367
13	0.182094766040743
12	0.180990191832539
11	0.186924518690225
10	0.188844584151382
9	0.20521943336317
8	0.21013059148538
7	0.227829903892033
6	0.250026032023921
5	0.271145476512281
4	0.290173397673409
3	0.323565522362694
2	0.367879636991441
1	0.634909283616385


==> figures/data/position-errors/interval-Type-II-coh0.dat <==
1	3.58219725426851
2	1.93481315204576
3	1.51871635086931
4	1.30294968396216
5	1.16411405587554
6	1.0814409297319
7	1.03795129090595
8	0.992253266294789
9	0.981154873225435
10	0.970523928291408
11	0.969752017767751
12	0.97271577339963
13	0.968125518301698
14	0.983148319917014
15	0.98826828603715
16	0.990043600476856
17	0.998553368333794
18	1.00143244095068
19	0.997249730594347
20	0.995179634789084
21	0.989315353192572
22	0.997516183302347
23	0.989200507267752
24	1.00207399650867
25	0.996590637557288
26	0.997853742201885
27	0.991520759688094
28	0.97638124915039
29	0.983131569177058
30	0.991536959068005
31	0.976410289570193
32	0.975396609196716
33	0.971575239736982
34	0.973011795008973
35	0.973812033197447
36	0.976975853145367
37	0.985243675713748
38	0.98103314743106
39	0.980311794165098
40	0.971089181112113
41	0.987248487978278
42	0.983315837056086
43	0.983936496655044
44	0.974020984023083
45	0.987272482169701
46	0.984676978616588
47	0.986303680434877
48	1.00290251218497
49	0.999768944357178
50	1.00017295316171
51	1.00468893493507
52	1.00411690442418
53	1.01244660776861
54	1.01337568888468
55	1.01010715461974
56	1.02294144087582
57	1.02951237747606
58	1.03459739211849
59	1.03499275138572
60	1.04112105068076
61	1.0281045748166
62	1.04546735629831
63	1.05383944066933
64	1.04778201227047
65	1.03988384594986
66	1.0546329842205
67	1.06508905803839
68	1.06275553009089
69	1.08359473132971
70	1.06905806143192
71	1.07996714907504
72	1.08001726185797
73	1.09321253953606
74	1.09294037628702
75	1.10728310606236
76	1.1111754970001
77	1.10528187537108
78	1.11676574426497
79	1.12486908909594
80	1.13120398258304
81	1.12819070802218
82	1.14282037045508
83	1.14633727815432
84	1.14667651032862
85	1.14769596115641
86	1.15869971125226
87	1.17754014391161
88	1.18821610565484
89	1.19218181878705
90	1.20614412143333
91	1.20604588198154
92	1.20818513661517
93	1.22707991901291
94	1.23621585750368
95	1.24997682269872
96	1.25484896137836
97	1.25625520709166
98	1.26215851756918
99	1.26678417083185
100	1.26821674046872
101	1.26401216782643
102	1.2780855906547
103	1.29816468108308
104	1.30472377424576
105	1.30138709669191
106	1.2984211935554
107	1.31535558769801
108	1.34602864730556
109	1.35303229773014
110	1.35193777478307
111	1.35572524733947
112	1.36988461033131
113	1.38723368414175
114	1.38624540011336
115	1.40772799968547
116	1.41879904177226
117	1.41266625306786
118	1.41956578811801
119	1.42586182915407
120	1.43376700351303
121	1.44078585365802
122	1.4699194488724
123	1.47275186918916
124	1.46108893792337
125	1.48058340069278
126	1.49337916380032
127	1.51727302006449
128	1.53775030736719
129	1.54671620835429
130	1.54334450404326
131	1.54720680328482
132	1.56439438752041
133	1.58887117327811
134	1.60037058189573
135	1.5946910303343
136	1.58714083150828
137	1.60227552658684
138	1.61407391711341
139	1.62707133665883
140	1.6172143299363
141	1.6328952230466
142	1.63369869992599
143	1.64786106167956
144	1.65354824313872
145	1.6873682588441
146	1.68692382222451
147	1.70103010909852
148	1.71798153065345
149	1.73161382529476
150	1.73292222878494
151	1.73167257822185
152	1.74399593722236
153	1.75399616883736
154	1.7623037401452
155	1.77664033551382
156	1.79981319282523
157	1.82059853840961
158	1.83861852860137
159	1.85184362045197
160	1.8661711430018
161	1.87217757961442
162	1.86470956443201
163	1.87880983377128
164	1.92376120979868
165	1.91602041197593
166	1.94100986104898
167	1.9501277023812
168	1.97582003328416
169	1.98350438484886
170	2.00337949947687
171	2.00831880480613
172	2.01767395236604
173	2.03867898970952
174	2.06245612495384
175	2.06531679238598
176	2.08773867811624
177	2.10640340135359
178	2.10181675447239
179	2.1200200516813
180	2.1340243772885
181	2.12208479933208
182	2.13997086748276
183	2.15228460585814
184	2.15807012942631
185	2.18148941691425
186	2.19668266743159
187	2.23404820276669
188	2.25757076114791
189	2.23912839478307
190	2.25186796368374
191	2.26080584448163
192	2.27110922738821
193	2.29701430200063
194	2.31284989626076
195	2.308574411865
196	2.32144355035344
197	2.35370784040301
198	2.34689669411274
199	2.35728695015183
200	2.37732195316
200	1.25018287352594
199	1.23579335268734
198	1.21961867290779
197	1.20211437244545
196	1.19717846270768
195	1.19565862861575
194	1.2035258778604
193	1.1876298613126
192	1.17330507689387
191	1.16723951781295
190	1.15306968513976
189	1.1438277501285
188	1.13340452738546
187	1.12783847662743
186	1.12590916152808
185	1.13521045936535
184	1.13323590362744
183	1.12464099542858
182	1.12435773545337
181	1.12407245321195
180	1.11807383916011
179	1.1008892778334
178	1.09674298916693
177	1.08585302100734
176	1.09154891728361
175	1.08459389548444
174	1.05007477482342
173	1.05641712122223
172	1.05508059925928
171	1.03568153220088
170	1.0363643015829
169	1.01436601808866
168	1.0181502574645
167	0.995825419820664
166	0.999574020303676
165	0.996355491983495
164	1.00434695001462
163	0.982843358191827
162	0.987344689939722
161	0.988444410309241
160	0.971758595802662
159	0.969349893505259
158	0.961864795425332
157	0.942582080937822
156	0.930592739392944
155	0.915610025480018
154	0.90943923486432
153	0.91479980163296
152	0.900959117829841
151	0.904512027211669
150	0.901323232872478
149	0.887589820820358
148	0.888303454470954
147	0.878850508867463
146	0.865696967865822
145	0.855589020642423
144	0.857474411688281
143	0.834962085741211
142	0.844309157236243
141	0.854740077053462
140	0.838517218791959
139	0.822205651135135
138	0.833137278638437
137	0.815256214580752
136	0.815906493579
135	0.83148084747772
134	0.81914469883445
133	0.827444616347991
132	0.820472001201284
131	0.813880912917732
130	0.796484795915596
129	0.794406662027291
128	0.801443112102686
127	0.786541233686771
126	0.772226576117117
125	0.759410348375472
124	0.761037428929531
123	0.749260227627861
122	0.756139452982307
121	0.750500779885326
120	0.743049526470046
119	0.741899999218565
118	0.732440748799497
117	0.731079330916928
116	0.740226412691905
115	0.724524199418264
114	0.72282835469736
113	0.7150431795136
112	0.708572151052122
111	0.708184291561295
110	0.709931139522617
109	0.706921910187347
108	0.703742242127124
107	0.698214618481104
106	0.696101729899005
105	0.685621620142905
104	0.684414712073693
103	0.678650939018012
102	0.670492811036362
101	0.663615393892261
100	0.660762430996098
99	0.667001854920904
98	0.662054351531692
97	0.662079780345671
96	0.649981677837653
95	0.653203888218223
94	0.646449720646823
93	0.634582492228734
92	0.6275478793518
91	0.623057738742145
90	0.62645142356901
89	0.611162671021296
88	0.613701055260389
87	0.60548996393969
86	0.600052916615956
85	0.599992146268272
84	0.598699165030476
83	0.603866464062329
82	0.59678295689315
81	0.59777529056804
80	0.587551699433559
79	0.591061197889652
78	0.594225357705559
77	0.58477160888877
76	0.581815760425142
75	0.586639551232474
74	0.579708459927265
73	0.581689039378404
72	0.566912664793716
71	0.570120643277197
70	0.57053729183644
69	0.556129995861871
68	0.552296967925025
67	0.553931142405294
66	0.558561019137809
65	0.555543346124767
64	0.552969398549966
63	0.549061389626878
62	0.546246293679988
61	0.542934359316508
60	0.543736070634725
59	0.542392678048761
58	0.531097601385143
57	0.534358033304046
56	0.533873925536259
55	0.52460796231734
54	0.531226045395526
53	0.527346211615707
52	0.537520320765337
51	0.530718685766047
50	0.530773624558199
49	0.53539658985331
48	0.530237563881078
47	0.519511734233788
46	0.502331346566756
45	0.507021933569271
44	0.511562468894195
43	0.518378353172341
42	0.510701777937119
41	0.507801084708173
40	0.5086761367045
39	0.517111729266279
38	0.507228873869845
37	0.516773274031343
36	0.510493897984617
35	0.502397685341181
34	0.501832662806999
33	0.504290143182506
32	0.517310281815807
31	0.507551717999495
30	0.512452013672821
29	0.515213371502133
28	0.509698727277129
27	0.509913584011269
26	0.510859283811415
25	0.516388103555299
24	0.516429433882928
23	0.513832542846793
22	0.516931294524294
21	0.520489164643802
20	0.529424201050491
19	0.523669799630538
18	0.52652983297394
17	0.518844938199128
16	0.522877077630412
15	0.531146947638724
14	0.522052147480081
13	0.521664725055751
12	0.522315461979
11	0.523762733409347
10	0.515210758996709
9	0.51029469506785
8	0.504906715669703
7	0.521582187270732
6	0.539577144173122
5	0.583363662574742
4	0.654393682395879
3	0.761747087924456
2	0.967641681888433
1	1.91179326838751


==> figures/data/position-errors/interval-Type-II-coh1-nc-data.dat <==
1	3.58840818100813
2	1.96048998524893
3	1.51955844326152
4	1.30106312197589
5	1.15799099194016
6	1.06703790335938
7	1.02563900761579
8	0.99289547365821
9	0.981940828828956
10	0.96984758366946
11	0.968787066184775
12	0.96542513152355
13	0.975659074307304
14	0.992291712674401
15	0.985255139504864
16	0.991962559156481
17	0.997795401937477
18	1.00664631957597
19	1.00511021045843
20	1.00767619349834
21	1.01858846620244
22	1.01711599635506
23	1.0158514883102
24	1.0117366541923
25	1.0199542266644
26	1.01745451241942
27	1.01035748719881
28	0.996388576243631
29	0.997522369980437
30	0.992192579886219
31	0.976797729276277
32	0.983079884398303
33	0.9749410175061
34	0.975635652816665
35	0.98492217978361
36	0.974337006508423
37	0.977648007156481
38	0.979411023652012
39	0.985598941884931
40	0.981985703241498
41	0.987552188042558
42	0.981912024660053
43	0.986957948501744
44	0.985715080715775
45	1.00022966096183
46	0.999716917083811
47	1.00149910286632
48	1.01583104007491
49	1.0187734381736
50	1.00590552925409
51	1.02354163337642
52	1.0238082177578
53	1.02579686354842
54	1.0101222554058
55	1.02110486420389
56	1.03163843922827
57	1.02833436399625
58	1.03344107909807
59	1.04865071595921
60	1.0493439285014
61	1.06205523150652
62	1.04977877732983
63	1.06842282659491
64	1.07763564232458
65	1.08167117670897
66	1.0743957371541
67	1.07542152578208
68	1.08646703292781
69	1.09676166298776
70	1.09650927615557
71	1.11959479050154
72	1.12347997377358
73	1.12046720609985
74	1.13421735833153
75	1.12457063596967
76	1.14588313347082
77	1.15263328068337
78	1.1704189973313
79	1.16501501072833
80	1.17570594291268
81	1.18343099877861
82	1.1853868544435
83	1.19680106881555
84	1.20531383950372
85	1.20875599057751
86	1.21648774689466
87	1.22761745109972
88	1.23105892655851
89	1.22347850929489
90	1.24866595108019
91	1.25982923922939
92	1.27160276150097
93	1.29071752877256
94	1.28202637464857
95	1.29677045406085
96	1.29203503258865
97	1.30379764926322
98	1.29218563183867
99	1.29781495059515
100	1.30189343712894
101	1.31716214578627
102	1.32990380950464
103	1.3367720158652
104	1.34454280694318
105	1.34692805237091
106	1.35829452298804
107	1.36451829536361
108	1.37267821292302
109	1.38957097341938
110	1.37369830838898
111	1.39205017355582
112	1.40011118732362
113	1.40542106457745
114	1.41552551582442
115	1.41704627315649
116	1.4314029090179
117	1.44078421017918
118	1.45178434197536
119	1.47330325865832
120	1.49050535392588
121	1.4917370124562
122	1.48083498937555
123	1.50438313281678
124	1.51313535478327
125	1.53136213072155
126	1.55160012080407
127	1.54308215982281
128	1.56103290611149
129	1.56317751043311
130	1.56573193716955
131	1.58719569195948
132	1.61104356355348
133	1.62495740289934
134	1.61874851961502
135	1.61775042707725
136	1.65135325934572
137	1.65873264622431
138	1.67800293662683
139	1.67967413508363
140	1.71358164224714
141	1.70404857926996
142	1.71749195025861
143	1.74279991126271
144	1.75891561858644
145	1.7742064589207
146	1.78834356750122
147	1.7827094928033
148	1.79670474288365
149	1.82083905876085
150	1.83381295579676
151	1.84070450162291
152	1.87230348528163
153	1.87137119435249
154	1.8874717020621
155	1.88728362442387
156	1.88628199778757
157	1.90565976949261
158	1.92676046344841
159	1.95381173115886
160	1.94934671410121
161	1.96144400300907
162	1.96582043589514
163	1.97062147679062
164	2.00800935334469
165	2.0297089565945
166	2.03810636878604
167	2.05044271384345
168	2.05448098632316
169	2.08272200257768
170	2.09418541898749
171	2.12213092061627
172	2.10703366885798
173	2.09822673756928
174	2.10055086960576
175	2.15610781334726
176	2.15707763478456
177	2.17378997847452
178	2.17876138848531
179	2.18332967227528
180	2.18270587185888
181	2.20176687447254
182	2.21455276822635
183	2.21412451868294
184	2.24679002815545
185	2.23236719431961
186	2.28443409929717
187	2.28900485512058
188	2.29653381645409
189	2.32901478468797
190	2.35820591446468
191	2.3513214099883
192	2.3776963407007
193	2.38851353019644
194	2.42347036348789
195	2.41033277195911
196	2.42779216385607
197	2.44734821452407
198	2.47645525982079
199	2.46978739284275
200	2.49462853061425
200	1.3246491906679
199	1.2879249465454
198	1.28325343375183
197	1.27247937356655
196	1.26206283744416
195	1.26043321061435
194	1.24762349467372
193	1.23716043369797
192	1.23820068058575
191	1.23837033109878
190	1.22865450407057
189	1.19123333601782
188	1.18762490207155
187	1.18331265892915
186	1.16425295870016
185	1.16703137318738
184	1.14611950456059
183	1.14779835635718
182	1.1563582589835
181	1.13747791903086
180	1.14184652554626
179	1.13648468302334
178	1.11399678120044
177	1.1248954220136
176	1.13019672958795
175	1.1151992383339
174	1.09987512840915
173	1.09663053852978
172	1.06430056215528
171	1.07347720808232
170	1.05279256046434
169	1.06893288806013
168	1.04425731536041
167	1.04995093701383
166	1.03597228208574
165	1.04670106431554
164	1.03320517495355
163	1.03193532659137
162	1.01673734684546
161	1.00874313504937
160	1.01367251857877
159	1.0064225452404
158	0.988349663694578
157	0.978512596097462
156	0.978594155722503
155	0.968585788868025
154	0.960996986393796
153	0.949249915891365
152	0.945068546663484
151	0.938585890688401
150	0.920153696639234
149	0.915619514508648
148	0.920687055884147
147	0.917177607895586
146	0.91029274324703
145	0.90577197040613
144	0.890210446387506
143	0.895880324819961
142	0.882812019220201
141	0.880054340163928
140	0.874445624211968
139	0.86839352319812
138	0.853452316953432
137	0.841670630444797
136	0.842561437441915
135	0.836606042016667
134	0.844301607298591
133	0.819614400342699
132	0.827870963838125
131	0.820727311252908
130	0.815522850821372
129	0.795531757820602
128	0.799010588417424
127	0.80609195475669
126	0.793991166792998
125	0.799842053058263
124	0.794331636511073
123	0.788657278557161
122	0.781723887394272
121	0.760640141754464
120	0.760828472670783
119	0.75244992322497
118	0.754385233087407
117	0.7551487665137
116	0.748261405210145
115	0.750382529844199
114	0.73234057212832
113	0.723954985156401
112	0.716772256024393
111	0.702512822043903
110	0.704254935653458
109	0.704709435727942
108	0.69747793388585
107	0.705809418369497
106	0.690968993076466
105	0.696449120519987
104	0.69621490529107
103	0.696893392857392
102	0.688348363523275
101	0.687222842553816
100	0.688686874478215
99	0.673759193073505
98	0.671055528511306
97	0.666354849227831
96	0.670078270943679
95	0.661790519640439
94	0.668876917858345
93	0.682831848035252
92	0.67644416848474
91	0.663057584319873
90	0.65823418968774
89	0.646087045010572
88	0.638432094792526
87	0.634944767371064
86	0.624153278849648
85	0.623637208636027
84	0.614741071126255
83	0.612439375585238
82	0.616666856091424
81	0.614342997915761
80	0.610844122751252
79	0.59970063866257
78	0.597702816239792
77	0.593646768581097
76	0.585280709845244
75	0.585475004879423
74	0.585493592276831
73	0.586179533094767
72	0.583641818897525
71	0.573714043452313
70	0.585092013874502
69	0.579974367901647
68	0.579140987799729
67	0.568993763552664
66	0.56109719406792
65	0.560746652499758
64	0.556385897790056
63	0.548230873396389
62	0.550821376207359
61	0.5432952959381
60	0.546862481790779
59	0.549483969991134
58	0.544432212074428
57	0.548517826915798
56	0.545613588913372
55	0.531401177319849
54	0.534712482027906
53	0.532584477953174
52	0.528964412992713
51	0.525857334913519
50	0.529649548092701
49	0.529220823735446
48	0.524486779600918
47	0.528760901246739
46	0.525175813548843
45	0.520012488763037
44	0.524981847085176
43	0.515876155828154
42	0.511894076585827
41	0.507175912815107
40	0.49991288780143
39	0.507721368238791
38	0.507526804714667
37	0.514766346086725
36	0.511622546592206
35	0.509815839086303
34	0.512539841362617
33	0.513032118387498
32	0.511637684927281
31	0.51383792241746
30	0.518032451304532
29	0.514495471561627
28	0.525266151555885
27	0.528405074991636
26	0.525331824376821
25	0.528747400510643
24	0.518991792936577
23	0.524868497660927
22	0.527097392950678
21	0.521013583945994
20	0.523905839997044
19	0.523221360814466
18	0.521748932974168
17	0.51377096246025
16	0.518586851239783
15	0.529816745437461
14	0.519199764656612
13	0.513874574200804
12	0.511280316116107
11	0.510936052291999
10	0.505528942541723
9	0.510097371362687
8	0.507190492614523
7	0.515695892806895
6	0.533998470130692
5	0.566916167793576
4	0.64624014375284
3	0.757735687586632
2	0.978812483291901
1	1.89675447874639


==> figures/data/position-errors/interval-Type-II-coh1.dat <==
1	3.56058836436853
2	1.92720494343292
3	1.51953092693395
4	1.29069471691759
5	1.16782437133599
6	1.08134255954679
7	1.02660992992671
8	0.988231495751765
9	0.96724648602846
10	0.952892473903434
11	0.946280658128486
12	0.940357210408699
13	0.938035826498595
14	0.934589612119308
15	0.926342539326495
16	0.909462658334981
17	0.901536113699059
18	0.898854137032844
19	0.876309519167714
20	0.864162819072337
21	0.855889514030704
22	0.842930082485371
23	0.836211525170693
24	0.823307641558695
25	0.805328415420506
26	0.799817703037307
27	0.792553418901289
28	0.782935604493655
29	0.773672677689187
30	0.773396369486128
31	0.759986478839346
32	0.758351771515049
33	0.75144499830881
34	0.740894696676763
35	0.730268692925705
36	0.72709972178283
37	0.714090482558381
38	0.714422734944833
39	0.705951151956146
40	0.700040807495784
41	0.692307742307339
42	0.683991109317295
43	0.679134715779156
44	0.674116028562118
45	0.671096697095259
46	0.664606568923662
47	0.659659346861857
48	0.661268209217364
49	0.655475392515701
50	0.653159715347585
51	0.642335924371437
52	0.639372453982454
53	0.634583184964752
54	0.631984760085114
55	0.629023362253683
56	0.625111271722925
57	0.620070130351385
58	0.616372936333699
59	0.614542020566936
60	0.615890234976757
61	0.609384246617203
62	0.607183376662361
63	0.601245329847769
64	0.598625615537187
65	0.599659479328739
66	0.596194296177455
67	0.593969245220138
68	0.596582352849448
69	0.589109285076188
70	0.585484161365124
71	0.588222038395459
72	0.586510289460867
73	0.586080112601072
74	0.583460470091906
75	0.581915500174872
76	0.581006480364376
77	0.581822245091788
78	0.582339247556234
79	0.57967944709691
80	0.574906598931943
81	0.573267439239432
82	0.577200451297918
83	0.575205821066118
84	0.573975649032499
85	0.576005310125657
86	0.570258479912912
87	0.568731950226753
88	0.567612210572491
89	0.571554950772061
90	0.571831257736519
91	0.571419526554013
92	0.568530060709004
93	0.570566972421544
94	0.570299408615009
95	0.572779838755734
96	0.572683492245422
97	0.566907147780977
98	0.568685817477306
99	0.565809057995647
100	0.567585215577693
101	0.563258954311944
102	0.566097099554537
103	0.564319639695887
104	0.565251279716579
105	0.565472625287009
106	0.564934798778037
107	0.568182102625651
108	0.565715378445908
109	0.563018351273237
110	0.563777501490972
111	0.558990503481064
112	0.561465481080706
113	0.560098180062664
114	0.558701428626179
115	0.562193536260781
116	0.559867170362078
117	0.565708968335598
118	0.564820868626618
119	0.562429705198911
120	0.558555991111543
121	0.561193128174136
122	0.55840506438306
123	0.557570401372582
124	0.559499595108545
125	0.558686629612676
126	0.560166435015086
127	0.557378450662546
128	0.56144210307079
129	0.5612282117477
130	0.562647542963614
131	0.564466960652341
132	0.566872135232597
133	0.565422362519969
134	0.561154081541077
135	0.563129998431698
136	0.569107903678745
137	0.567181007902123
138	0.563817336463439
139	0.563109486159197
140	0.569084766751631
141	0.57210850325939
142	0.573431668338503
143	0.574506931850388
144	0.577771992441064
145	0.576944761958455
146	0.579187785603291
147	0.579768192700683
148	0.581151460893008
149	0.5822585479518
150	0.579595738468436
151	0.582946908996679
152	0.575430932522387
153	0.579264808749724
154	0.581630748236926
155	0.5818278414445
156	0.583559476048742
157	0.584038283751792
158	0.585325590868413
159	0.585735442760533
160	0.58710409656754
161	0.588748020468805
162	0.590034000626251
163	0.587702057387671
164	0.590199891285331
165	0.59011226210142
166	0.59057950977617
167	0.594008826080902
168	0.598157046063766
169	0.596130551293257
170	0.59490917944181
171	0.598091631626261
172	0.601396838982409
173	0.601741876579699
174	0.602306879462922
175	0.606246392374725
176	0.603734997521208
177	0.602790615492419
178	0.605431330686514
179	0.6063052708729
180	0.607699410081194
181	0.60989663574297
182	0.611266415620095
183	0.608515636785662
184	0.609889294988089
185	0.608493787303919
186	0.607168313536747
187	0.611751544411455
188	0.609888724792293
189	0.610754257815939
190	0.61834489312048
191	0.618446967544586
192	0.617959658172939
193	0.613281847870696
194	0.623842520766221
195	0.621905331392706
196	0.620678050424824
197	0.625346456580538
198	0.628116206241828
199	0.630937593991559
200	0.634361589077844
200	0.313425657959256
199	0.313739794874745
198	0.313412258788474
197	0.307753126782705
196	0.306472806716453
195	0.30873604806321
194	0.308716016503851
193	0.309158711845098
192	0.312084901330724
191	0.30956753279298
190	0.305890148679676
189	0.305596782547264
188	0.303142054190906
187	0.304206558656109
186	0.302722552038994
185	0.302109215073374
184	0.303003354288359
183	0.30019884865981
182	0.301262362418392
181	0.300923073213875
180	0.299515404495994
179	0.298972945216776
178	0.300943233830548
177	0.29821848493935
176	0.298449499848883
175	0.295850430854929
174	0.296346041739583
173	0.294637782486862
172	0.293851860989074
171	0.292337071156587
170	0.291350505975166
169	0.289825848790486
168	0.289560791406132
167	0.289053006742399
166	0.290146082109916
165	0.289911061110489
164	0.287602211143623
163	0.287036275853407
162	0.28706803236746
161	0.284759478308019
160	0.280831720229591
159	0.283790072102636
158	0.283775080406533
157	0.284587934267887
156	0.279837708946358
155	0.278466991942012
154	0.277353108591217
153	0.275840229247993
152	0.275238366608919
151	0.278523329945933
150	0.277849617428577
149	0.275737191729514
148	0.275655286194941
147	0.277134810195118
146	0.274690476497385
145	0.274716232283082
144	0.273267123234753
143	0.272161522529388
142	0.272425642750637
141	0.271407597081558
140	0.27305964852596
139	0.273671934842366
138	0.271118411076143
137	0.267495571401063
136	0.265921233515406
135	0.268754369199935
134	0.271588600795438
133	0.272919972701457
132	0.269233404228543
131	0.269678890289302
130	0.266274179406505
129	0.263584206021663
128	0.266171512660696
127	0.263546053855332
126	0.267166673836022
125	0.262583332290268
124	0.261281096878941
123	0.260935233543647
122	0.260450797650362
121	0.260153402195312
120	0.257299511303029
119	0.259455350917284
118	0.261022986718992
117	0.262286283224976
116	0.260108093685656
115	0.261077297032589
114	0.258087136132698
113	0.258357646406174
112	0.260330810449651
111	0.259400837002439
110	0.260918299296448
109	0.259245400000985
108	0.259530025156369
107	0.25694989218369
106	0.257436013714618
105	0.25356919641394
104	0.254441617672086
103	0.253824558252994
102	0.252581136460199
101	0.254686056873205
100	0.252674327689535
99	0.254678363954386
98	0.256892762221778
97	0.256596874363173
96	0.254654990227312
95	0.254515988566204
94	0.257249539364834
93	0.255630743609005
92	0.251775268741357
91	0.251042357519399
90	0.25245330186779
89	0.25642732149702
88	0.255022993897109
87	0.253076837792341
86	0.252391434905863
85	0.254938791996783
84	0.250636880627043
83	0.252927642367125
82	0.252491458012224
81	0.254110265553888
80	0.255288430957774
79	0.257117546555763
78	0.256102209267696
77	0.255728512161432
76	0.257757581205028
75	0.25990604505468
74	0.260060564726622
73	0.260312415844233
72	0.256185008959423
71	0.257588093137021
70	0.255636952379063
69	0.258956175701106
68	0.259278802116673
67	0.262182457183511
66	0.265050374767475
65	0.26821389214355
64	0.268593991835242
63	0.272997170829483
62	0.272731504595026
61	0.276084257818358
60	0.281662542291374
59	0.283188390458536
58	0.282950679453179
57	0.285798509149715
56	0.28935750077676
55	0.289261998529192
54	0.289624082547795
53	0.295005883539783
52	0.300928061907958
51	0.304403582322019
50	0.306089792303747
49	0.312318471971514
48	0.317569715538921
47	0.320518797635012
46	0.321526744310983
45	0.322123473224472
44	0.331098167088626
43	0.330659026759195
42	0.33589388768835
41	0.340872730611918
40	0.346873025188338
39	0.35116981322644
38	0.357281292147527
37	0.354871608168932
36	0.358777166575534
35	0.365802156104813
34	0.369791427870743
33	0.374784693972914
32	0.37974386031975
31	0.383330658537264
30	0.387488445291317
29	0.396688651361138
28	0.400972283070086
27	0.404929001542983
26	0.413828034316366
25	0.432068814699492
24	0.435747614306727
23	0.437803745538986
22	0.445447154397805
21	0.453885376146112
20	0.462591137877963
19	0.462511155751704
18	0.469515786243549
17	0.475682510234328
16	0.481583007354876
15	0.488764869826136
14	0.492784330614911
13	0.5009662429227
12	0.516461320300862
11	0.520477118527146
10	0.510931390949515
9	0.507610460030115
8	0.506011245182089
7	0.516957408420935
6	0.53761711021159
5	0.583926816055951
4	0.658570288056566
3	0.761148386206995
2	0.966015188545245
1	1.91138236874895


==> figures/data/position-errors/interval-snapshot.dat <==
1	2.38981869723054
2	2.41449038474208
3	2.36860615867467
4	2.34367187600659
5	2.3533261792994
6	2.3546248119681
7	2.30873357504549
8	2.34042269316057
9	2.26089548883613
10	2.3469950887928
11	2.32064288119362
12	2.31261103467073
13	2.35631454591592
14	2.29164386169307
15	2.25989790153717
16	2.28939737626218
17	2.2781453995251
18	2.27162628674151
19	2.27037904735013
20	2.30893630603334
21	2.28771996945146
22	2.26671373826562
23	2.24699647389715
24	2.25138974296042
25	2.24375838656602
26	2.29732835851342
27	2.23577529629467
28	2.28640401542882
29	2.30424842400403
30	2.30662810072968
31	2.28254926171795
32	2.29273426511757
33	2.30440140489695
34	2.29044839593144
35	2.30560313512128
36	2.31894458554393
37	2.31865332059851
38	2.34948996325803
39	2.33447381808037
40	2.38607825265231
41	2.35751903757682
42	2.34592552914804
43	2.36555774490373
44	2.37873305083475
45	2.40714442447372
46	2.4183076473179
47	2.36254523240885
48	2.3754474780915
49	2.44235591763907
50	2.44469579625979
51	2.4453636502936
52	2.43244692665954
53	2.51461134347335
54	2.50948889981429
55	2.49789787464089
56	2.51693820335734
57	2.52583539089098
58	2.52468353563471
59	2.53921993265836
60	2.58478334276075
61	2.5749057514668
62	2.59705769200035
63	2.60051197489109
64	2.62418128590032
65	2.61558897804914
66	2.64826612755755
67	2.70617470884221
68	2.7242214448397
69	2.69464633689508
70	2.72161157910522
71	2.7165997176756
72	2.77915014824196
73	2.76802252620167
74	2.79479599531816
75	2.82614622802654
76	2.85499220842718
77	2.83205716398228
78	2.87006133228639
79	2.84803702272058
80	2.92127768793764
81	2.90513295467493
82	2.9443211911516
83	3.03725515644001
84	2.99650044514788
85	3.0413656761242
86	3.04658960176081
87	3.02892957510916
88	3.03275290489202
89	3.10892714572512
90	3.17290912394366
91	3.15931272026615
92	3.16017293313797
93	3.19666550905311
94	3.2493076846782
95	3.27261508787955
96	3.28735278311619
97	3.31874602407563
98	3.32765566125102
99	3.32743352415325
100	3.38860970380257
101	3.44193402332404
102	3.3772172190613
103	3.46926483444852
104	3.46950092679526
105	3.53564989658118
106	3.55008014787543
107	3.5672596953242
108	3.50577623268675
109	3.57816710699255
110	3.6275557541346
111	3.72882824573946
112	3.69750308568651
113	3.72584994291149
114	3.72337701246718
115	3.86887766887757
116	3.83471592702922
117	3.87158117142469
118	3.84947540795333
119	3.98356405237865
120	3.94617866799307
121	3.93662502906143
122	4.05687132145613
123	4.08518292391175
124	4.11442673719166
125	4.15406985106868
126	4.13127217778657
127	4.19037417914402
128	4.20214171067704
129	4.23002267353074
130	4.23930001181439
131	4.26857449798142
132	4.38077209981813
133	4.33523198023736
134	4.47952475186432
135	4.4538316929936
136	4.42552880396052
137	4.52090246334198
138	4.60366709387625
139	4.63716891510014
140	4.66985745182366
141	4.71726338188504
142	4.76970483878199
143	4.69550490407568
144	4.86331863133866
145	4.93017386896616
146	4.86306453919193
147	4.98768286118989
148	4.96546044521084
149	4.94958826110562
150	4.97716651264245
151	5.02433145886947
152	5.12983124460605
153	5.13777314753697
154	5.11704931624947
155	5.23245834585731
156	5.25428459427252
157	5.31915070876088
158	5.32370940645779
159	5.43707186222739
160	5.40865574823046
161	5.49280802186568
162	5.51898895318099
163	5.57298063369374
164	5.65598299110226
165	5.65296528722308
166	5.6773921504453
167	5.76671713965428
168	5.80743604584065
169	5.87009637076915
170	5.91764080048733
171	5.92316804219666
172	6.0556579600974
173	5.99928848733525
174	6.10639517786244
175	6.12364079926888
176	6.15965960367359
177	6.32024432061205
178	6.2429658193307
179	6.26178357862022
180	6.34417879168518
181	6.34217704757414
182	6.39052997354801
183	6.49908709859378
184	6.65827331382564
185	6.60164520773872
186	6.7045693547533
187	6.82231594804215
188	6.83851536388248
189	6.85807981276564
190	6.9449094717756
191	6.92574701730626
192	6.93265294107969
193	7.03452460840884
194	7.0195031374562
195	7.22616522629577
196	7.15491620876189
197	7.18351271808876
198	7.34893581363331
199	7.30041273380131
200	7.5042672794917
200	3.80772203690511
199	3.71819913607534
198	3.82000600425857
197	3.72550260276578
196	3.67464832379446
195	3.67374874990872
194	3.60516060118632
193	3.65544641752561
192	3.56872862771604
191	3.53441016486066
190	3.53141181733473
189	3.55482255426543
188	3.43919523967323
187	3.44133787474688
186	3.37388813396491
185	3.39709644922192
184	3.42426703329443
183	3.30866576457506
182	3.27551208953217
181	3.24304749441569
180	3.2473848568634
179	3.19920906643993
178	3.18894597266533
177	3.21771023460827
176	3.16544316113314
175	3.11447219868152
174	3.15145752193204
173	3.0659450598644
172	3.03761935227343
171	3.02053558599889
170	2.96747884749728
169	2.9454937856917
168	2.90748383504326
167	2.91039379399311
166	2.89826950419166
165	2.89153490485534
164	2.89453372257084
163	2.83079540351819
162	2.86058489270137
161	2.82017383012659
160	2.7726256433559
159	2.74709340437595
158	2.75152034396741
157	2.63055549329832
156	2.67647168001694
155	2.69633796876168
154	2.62475577673533
153	2.59983630628069
152	2.63802814321289
151	2.58020328983062
150	2.5411078264201
149	2.52033009282275
148	2.52363221671025
147	2.51987356176065
146	2.45036363678748
145	2.46156461116015
144	2.48155387007101
143	2.39221434341526
142	2.37366117341159
141	2.37467680209674
140	2.36495588389669
139	2.34453062031135
138	2.34267832053068
137	2.28102842091759
136	2.25179229554716
135	2.24880181389842
134	2.26507764654215
133	2.19294218855658
132	2.20817045102423
131	2.1662343629246
130	2.16232866580809
129	2.15507945301874
128	2.13221293226157
127	2.11144630715078
126	2.09700606211403
125	2.0689722049147
124	2.07184379803098
123	2.07203596319604
122	2.00814264196932
121	1.98516807577292
120	2.03255900774255
119	1.97231697890811
118	1.97924495944586
117	1.9560532953172
116	1.93423450791429
115	1.94540695611153
114	1.91626016647029
113	1.94365905991335
112	1.90362882116243
111	1.87575697362746
110	1.86933340101189
109	1.82264334555555
108	1.80118765065143
107	1.81560271617979
106	1.79255076486036
105	1.76942843008753
104	1.78033462764085
103	1.74999117820902
102	1.72727598193338
101	1.78589508360975
100	1.71018221398771
99	1.73609883268965
98	1.7205124096873
97	1.67683308086762
96	1.70352454793971
95	1.64307860400576
94	1.63090156640044
93	1.64250523337656
92	1.61586710626918
91	1.62201119795447
90	1.60707460846177
89	1.62965581151412
88	1.5639960298346
87	1.53517449259509
86	1.54188397745925
85	1.54837466442737
84	1.49826425759027
83	1.53877249074871
82	1.52741329732803
81	1.5054987385313
80	1.48357818360068
79	1.47664536009961
78	1.46571599826762
77	1.47282987849294
76	1.45762497108994
75	1.44480923797936
74	1.42853557219197
73	1.41790230582474
72	1.41565910999627
71	1.41867770777886
70	1.4000715438275
69	1.39485673773617
68	1.38770847048019
67	1.40843606668497
66	1.38979615929094
65	1.40931518046062
64	1.33136886385016
63	1.36578855948381
62	1.34666936136019
61	1.31123299158064
60	1.32886778974016
59	1.3183533272103
58	1.30979968184739
57	1.26223135441317
56	1.30908068451162
55	1.30735459110464
54	1.29474409791787
53	1.29049862665203
52	1.28373510590437
51	1.26532113504907
50	1.26600388782946
49	1.24910077602105
48	1.23003955290553
47	1.22295908414692
46	1.24154913266476
45	1.27245221714082
44	1.21270699740389
43	1.23948392068863
42	1.19725878617202
41	1.23636455378637
40	1.23803217815333
39	1.1903520430279
38	1.20961755263103
37	1.1978383262352
36	1.19417435907338
35	1.17787050474706
34	1.18061052518145
33	1.16070390290052
32	1.18541544822583
31	1.1966137277562
30	1.15605384442628
29	1.16736043631069
28	1.19135426926288
27	1.15518586163059
26	1.14033041326545
25	1.12599165340767
24	1.16921218069265
23	1.15724301892827
22	1.17172221358998
21	1.13581801251177
20	1.15189334390436
19	1.15230473106667
18	1.15592764104956
17	1.15242013468346
16	1.15690383472988
15	1.15080825732811
14	1.14286474284193
13	1.17164058995394
12	1.14910650275532
11	1.14832465535777
10	1.17370055147346
9	1.12639272185922
8	1.1476246846315
7	1.14433375775156
6	1.15546066598067
5	1.14546723847067
4	1.12406768448411
3	1.15837939648099
2	1.15741262453782
1	1.15968118232595

